Towards an Efficient Shifted Cholesky QR for Applications in Model Order Reduction using pyMOR

Many model order reduction (MOR) methods rely on the computation of an orthonormal basis of a subspace onto which the large full order model is projected. Numerically, this entails the orthogonalization of a set of vectors. The nature of the MOR process imposes several requirements for the orthogonalization process. Firstly, MOR is oftentimes performed in an adaptive or iterative manner, where the quality of the reduced order model, i.e., the dimension of the reduced subspace, is decided on the fly. Therefore, it is important that the orthogonalization routine can be executed iteratively. Secondly, one possibly has to deal with high-dimensional arrays of abstract vectors that do not allow explicit access to entries, making it difficult to employ so-called `orthogonal triangularization algorithms' such as Householder QR. For these reasons, (modified) Gram-Schmidt-type algorithms are commonly used in MOR applications. These methods belong to the category of `triangular orthogonalization' algorithms that do not rely on elementwise access to the vectors and can be easily updated. Recently, algorithms like shifted Cholesky QR have gained attention. These also belong to the aforementioned category and have proven their aptitude for MOR algorithms in previous studies. A key benefit of these methods is that they are communication-avoiding, leading to vastly superior performance on memory-bandwidth-limited problems and parallel or distributed architectures. This work formulates an efficient updating scheme for Cholesky QR algorithms and proposes an improved shifting strategy for highly ill-conditioned matrices. The proposed algorithmic extensions are validated with numerical experiments on a laptop and computation server.

==> data/16-47-pamm_main_over_va_hcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,min-runtime,ScipyQR-rel-runtime,MGS2-rel-runtime,rsCholQR-rel-runtime,pnCholQR(2)-rel-runtime,pnCholQR(3)-rel-runtime,pnCholQR(4)-rel-runtime,pnCholQR(5)-rel-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,2.9945397025,8.173945643,4.407912722,4.209756323,4.524971009,4.766677473,4.8758847395,2.9945397025,1,2.72961672078549,1.47198339641984,1.40581082277369,1.51107397414778,1.59178970611761,1.62825850511494,4.33E-15,3.77E-15,5.11E-15,8.89E-16,1.22E-15,1.78E-15,2.55E-15,8.65E-16,1.17E-14,6.59E-16,1.35E-15,1.62E-15,1.78E-15,1.85E-15,5.49E-16,5.27E-16,1.42E-15,1.34E-15,1.25E-15,1.08E-15,1.04E-15
numpy-list,nan,12.9262746365,83.77056827,53.2555633425,45.867272075,42.691683488,40.2887848405,12.9262746365,nan,1,6.48064277030418,4.11994676270624,3.54837517883802,3.30270589853098,3.1168133103668,nan,3.11E-15,3.33E-15,5.11E-15,3.11E-15,2.66E-15,4.44E-15,nan,1.17E-14,6.81E-16,5.97E-16,5.75E-16,7.37E-16,7.67E-16,nan,5.28E-16,8.77E-16,5.27E-16,6.22E-16,5.51E-16,5.46E-16
ngsolve-list,nan,14.368801623,47.731099175,34.555734511,32.10257281,27.786136788,26.717914605,14.368801623,nan,1,3.32185664659726,2.40491416178277,2.23418581815576,1.93378247657919,1.85943931206016,nan,5.33E-15,3.67E-15,5.77E-15,3.78E-15,5.22E-15,5.44E-15,nan,1.17E-14,6.63E-16,1.14E-15,1.20E-15,1.32E-15,1.46E-15,nan,1.47E-15,9.81E-16,1.00E-15,1.05E-15,9.36E-16,9.96E-16
fenics-list,nan,1.760564323,18.1350494125,10.784038174,9.922807023,10.375114942,9.9327756745,1.760564323,nan,1,10.3007025506446,6.12533040293808,5.63615137110784,5.89306213153338,5.64181356212794,nan,3.78E-15,3.33E-15,4.44E-15,3.66E-15,2.44E-15,3.55E-15,nan,1.17E-14,8.13E-16,4.50E-16,4.98E-16,7.11E-16,7.32E-16,nan,5.27E-16,1.15E-15,5.75E-16,5.25E-16,5.37E-16,5.32E-16


==> data/16-47-pamm_main_over_va_lcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,min-runtime,ScipyQR-rel-runtime,MGS2-rel-runtime,rsCholQR-rel-runtime,pnCholQR(2)-rel-runtime,pnCholQR(3)-rel-runtime,pnCholQR(4)-rel-runtime,pnCholQR(5)-rel-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,2.9678768165,11.003561802,2.239610978,3.4355318465,3.840932765,4.2516156375,4.2559792795,2.239610978,1.3251751512445,4.91315764661339,1,1.53398598249772,1.71499997219606,1.89837238666188,1.90032077950459,4.22E-15,4.66E-15,5.88E-15,1.33E-15,1.11E-15,1.44E-15,3.55E-15,8.47E-16,1.59E-16,1.08E-15,1.50E-15,1.85E-15,1.93E-15,2.11E-15,7.18E-16,6.96E-16,1.95E-15,1.29E-15,1.17E-15,1.18E-15,1.21E-15
numpy-list,nan,20.631821628,70.81190261,50.7172046005,44.0507149225,40.6517641955,38.6628450705,20.631821628,nan,1,3.43216919411029,2.45820294082372,2.13508606834394,1.97034294540092,1.8739423870372,nan,4.89E-15,5.00E-15,5.00E-15,3.89E-15,5.22E-15,3.55E-15,nan,1.59E-16,1.31E-15,1.12E-15,9.35E-16,7.30E-16,6.26E-16,nan,6.94E-16,1.19E-15,7.08E-16,7.06E-16,7.08E-16,6.99E-16
ngsolve-list,nan,21.808038497,21.540202589,27.279161632,26.297317107,22.0313975325,21.6463545625,21.540202589,nan,1.0124342334708,1,1.26643013310983,1.22084817904309,1.02280363619936,1.0049280861246,nan,6.00E-15,6.44E-15,5.89E-15,7.00E-15,6.34E-15,5.67E-15,nan,1.57E-16,1.23E-15,1.42E-15,1.47E-15,1.47E-15,1.51E-15,nan,1.50E-15,1.54E-15,1.31E-15,1.20E-15,1.21E-15,1.24E-15
fenics-list,nan,2.730340648,7.331670481,7.2529487425,7.4301568205,7.527581326,7.6419537995,2.730340648,nan,1,2.68525851760311,2.65642631362239,2.72132959890652,2.75701177855372,2.79890123054711,nan,4.44E-15,4.11E-15,4.44E-15,4.77E-15,4.00E-15,4.89E-15,nan,1.58E-16,1.28E-15,1.09E-15,9.28E-16,7.31E-16,6.27E-16,nan,6.97E-16,1.13E-15,7.21E-16,7.04E-16,6.95E-16,6.74E-16


==> data/1647541c-pamm_chol_qr_over_cond.csv <==
ID,CholQR-runtime,CholQR2-runtime,sCholQR-runtime,isCholQR-runtime,rsCholQR-runtime,CholQR-orth-loss,CholQR2-orth-loss,sCholQR-orth-loss,isCholQR-orth-loss,rsCholQR-orth-loss,CholQR-rel-rec-res,CholQR2-rel-rec-res,sCholQR-rel-rec-res,isCholQR-rel-rec-res,rsCholQR-rel-rec-res,CholQR-rel-chol-res,CholQR2-rel-chol-res,sCholQR-rel-chol-res,isCholQR-rel-chol-res,rsCholQR-rel-chol-res
1.0,8.5104e-05,0.000129798,0.00028126150000000005,6.0378000000000004e-05,0.00031803,7.038612633079892e-17,2.3907925657599925e-16,2.26773402048079e-16,3.800601777094613e-16,6.89450984596287e-17,3.406269017333876e-17,8.930964257839816e-17,1.1342518637750443e-16,0.0,0.0,2.2204460492503118e-16,2.3945325572706157e-16,4.501086375350291e-16,7.957920401655296e-16,2.2204460492503118e-16
10.0,8.472900000000001e-05,0.0001320475,0.00029300850000000005,0.00013089000000000002,0.000340172,2.537380720968719e-15,2.3792050784709977e-16,3.1771238756709307e-17,2.537380720968719e-15,2.635380301656535e-15,1.861315996725662e-16,1.8826812883636007e-16,1.6423868772550178e-16,1.861315996725662e-16,1.7866224313467133e-16,6.404165989050248e-17,1.782145688874074e-16,1.295903572777452e-16,6.404165989050248e-17,6.404165989050248e-17
100.0,8.329600000000001e-05,0.00012993300000000002,0.0002876285,0.00018265700000000002,0.000336685,2.269076502536197e-13,4.594792514443309e-16,1.2780881844008235e-16,4.594792514443309e-16,2.268695417205307e-13,2.441043435492154e-16,2.813286633674087e-16,3.098699565771289e-16,2.813286633674087e-16,2.395249915727728e-16,4.894813497293076e-17,3.041442423873681e-16,2.031468922482167e-16,3.041442423873681e-16,4.894813497293076e-17
1000.0,8.4714e-05,0.000130765,0.000288996,0.00017802300000000003,0.0004904675,9.817885106877169e-12,7.843462816801141e-17,1.3916065896126435e-16,7.843462816801141e-17,2.8877294469939846e-16,2.5847034432341197e-16,2.4868098930637245e-16,5.45675300503464e-16,2.4868098930637245e-16,2.4410426261965796e-16,2.6293350903088185e-17,6.015352063751947e-16,1.0165146375497108e-15,6.015352063751947e-16,6.095292813266385e-16
10000.0,8.5475e-05,0.000130409,0.000286847,0.0001803375,0.000488419,1.055498562558559e-10,3.408299730261695e-16,2.322963635429002e-16,3.408299730261695e-16,2.63468870945397e-16,2.720467164472376e-16,2.748797217183604e-16,5.195213169600735e-16,2.748797217183604e-16,2.7493903734671295e-16,6.170301643747226e-17,3.6487155111977323e-16,5.521391950136407e-16,3.6487155111977323e-16,3.6862086457910988e-16
100000.0,8.39515e-05,0.0001264115,0.000287433,0.0001814745,0.00048611,1.578313027500165e-08,4.873497546779143e-16,2.2918048832676574e-16,4.873497546779143e-16,3.5418962572077157e-16,4.2114776479407546e-16,4.1115766437695207e-16,5.48673753446741e-16,4.1115766437695207e-16,3.5236102370288265e-16,7.196957664974967e-17,7.127876312389235e-16,4.636668095525388e-16,7.127876312389235e-16,7.115505882461175e-16
1000000.0,8.4393e-05,0.00013116050000000002,0.00028925150000000003,0.00018042300000000003,0.000487227,7.0339101403061385e-06,3.6874993376049376e-16,2.2365285806055186e-16,3.6874993376049376e-16,5.096615323995521e-16,1.7813478200810075e-16,1.7446399815365855e-16,1.3586866546584857e-16,1.7446399815365855e-16,1.7239426583281298e-16,3.6489698329703835e-17,6.525793177673707e-16,4.62405316829395e-16,6.525793177673707e-16,6.620268241938795e-16
10000000.0,8.4529e-05,0.00013043900000000002,0.00028250400000000005,0.00017957150000000001,0.0004852685,0.0017740598027495458,3.7250155928194646e-16,1.203109307885329e-16,3.7250155928194646e-16,5.823622089508159e-16,1.045605861213533e-15,1.1096671131827842e-15,1.235020954198743e-15,1.1096671131827842e-15,1.0849596740163378e-15,4.4302706945144266e-17,9.833110154585122e-16,1.4953691163705005e-15,9.833110154585122e-16,1.0450900220412527e-15
100000000.0,8.491400000000001e-05,0.0001271475,0.00028672600000000006,0.000179977,0.00048362000000000004,0.008717750838304228,6.7094979061865e-16,2.505171510358319e-16,6.7094979061865e-16,5.673667516653401e-16,5.065843595290453e-16,5.342876144634053e-16,3.0857394157779664e-16,5.342876144634053e-16,5.252697486414615e-16,2.958031649307132e-17,4.627965052908102e-16,2.938269569171111e-16,4.627965052908102e-16,4.632259715346643e-16
1000000000.0,nan,nan,0.00028606500000000006,0.000351423,0.0009246655,nan,nan,4.580113968508533e-16,4.580113968508533e-16,7.635684737936868e-17,nan,nan,9.25718102022958e-16,9.25718102022958e-16,1.3389307345641911e-15,nan,nan,8.573356699086006e-16,8.573356699086006e-16,9.577362321788267e-16
10000000000.0,nan,nan,0.0002860655,0.00034477050000000006,0.0009238495000000001,nan,nan,1.434539586452529e-16,1.434539586452529e-16,3.5341402229923773e-16,nan,nan,1.5994076910120507e-15,1.5994076910120507e-15,3.0461821316743633e-15,nan,nan,6.624574856820988e-16,6.624574856820988e-16,2.751321049637134e-15
100000000000.0,nan,nan,0.0002873175,0.0003478165,0.0009153985000000001,nan,nan,3.4751227851203994e-16,3.4751227851203994e-16,2.4240154243304816e-16,nan,nan,2.5932930688403245e-16,2.5932930688403245e-16,3.824248747993335e-16,nan,nan,1.2413810067433453e-16,1.2413810067433453e-16,1.2465485841055486e-16
1000000000000.0,nan,nan,0.00028762350000000004,0.000348627,0.0009105790000000001,nan,nan,2.6808462336325253e-16,2.6808462336325253e-16,1.142311539103496e-16,nan,nan,2.8196316789810435e-16,2.8196316789810435e-16,2.0920523677075587e-16,nan,nan,9.559747716684317e-17,9.559747716684317e-17,1.9452139805942618e-16
10000000000000.0,nan,nan,0.000284127,0.0003461375,0.0009142660000000001,nan,nan,4.534455187664907e-16,4.534455187664907e-16,6.725217473767068e-16,nan,nan,2.867472238065231e-16,2.867472238065231e-16,2.0248169366491021e-16,nan,nan,1.6197850019859676e-16,1.6197850019859676e-16,3.764535706269576e-16
100000000000000.0,nan,nan,0.00028396650000000003,0.000344715,0.0009138855000000001,nan,nan,6.731316813465354e-16,6.731316813465354e-16,6.742680226065875e-16,nan,nan,2.2517026494865656e-16,2.2517026494865656e-16,1.9469833404035045e-16,nan,nan,4.725496986181271e-16,4.725496986181271e-16,3.692386480022656e-16
1000000000000000.0,nan,nan,0.0002861255,0.00034580700000000006,0.000917853,nan,nan,6.817710810070635e-16,6.817710810070635e-16,1.090316914836839e-14,nan,nan,1.1208566371309394e-16,1.1208566371309394e-16,2.1459519496392056e-16,nan,nan,2.7897678063743574e-16,2.7897678063743574e-16,2.120579709485348e-16
1e+16,nan,nan,nan,0.000689395,0.0013251145000000002,nan,nan,nan,7.316034928452234e-14,2.261307991215533e-16,nan,nan,nan,3.050874569272638e-16,2.7168932039772267e-16,nan,nan,nan,1.9228608858329757e-16,1.1395117528092694e-16
1e+17,nan,nan,nan,nan,0.0013228955,nan,nan,nan,nan,1.4423907676132359e-16,nan,nan,nan,nan,1.7650040260042146e-16,nan,nan,nan,nan,2.388865703430919e-16
1e+18,nan,nan,nan,nan,0.001321934,nan,nan,nan,nan,2.734627271938537e-16,nan,nan,nan,nan,2.4674593999400003e-16,nan,nan,nan,nan,2.374542301829171e-16
1e+19,nan,nan,nan,nan,0.0013177965000000002,nan,nan,nan,nan,3.473326651275517e-16,nan,nan,nan,nan,1.5311800262390934e-16,nan,nan,nan,nan,2.213158501572313e-16
1e+20,nan,nan,nan,nan,0.001325856,nan,nan,nan,nan,4.592544634803277e-16,nan,nan,nan,nan,2.509743536373742e-16,nan,nan,nan,nan,3.2581137609155414e-16


==> data/1647541c-pamm_main_over_cond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
1.0,3.1273762215,5.912992855500001,1.499695069,1.8308155940000002,2.0109415195,2.2302233165,2.4172581765000003,3.0026197616805458e-15,3.0022495195213467e-15,6.665139773605573e-16,6.664717597663874e-16,6.66445101923471e-16,6.667830649563054e-16,6.665913219283099e-16,5.620788403791182e-16,3.6829143967510823e-16,1.4603054732274106e-16,1.5342533201866953e-16,1.5355091480596364e-16,1.5326070429255893e-16,1.5362828837010274e-16,4.219123637664551e-15,4.218939517277522e-15,2.2204460492503155e-16,2.323395997639214e-16,2.3284869989653095e-16,2.3436552200661185e-16,2.349645075058159e-16
10.0,3.010378125,10.833095677000001,1.4874631425,2.624472921,2.8968585265,3.2390087690000002,3.5461066850000003,4.663009517893463e-15,4.332342810604212e-15,3.743487429120699e-14,1.88761067085633e-15,2.1096274077242858e-15,1.8875623446323626e-15,1.8875734318540154e-15,8.385530725549111e-16,2.449095276445158e-16,3.1719429356656583e-16,1.45899252235162e-15,1.3516769173608056e-15,1.3667224992816686e-15,1.3331273372345575e-15,1.2720326339459087e-15,1.2873024040150214e-15,1.0599150915046442e-16,1.751988474903655e-15,1.5808837565139328e-15,1.540233937303125e-15,1.5080658320432304e-15
100.0,3.0033432095,10.922944498,2.2013209,3.128417958,2.976244519,3.579462748,3.5662786535000004,3.441792553996086e-15,3.443956814222149e-15,4.107903986053408e-15,2.4425887042935805e-15,3.552808798176806e-15,2.220595572118371e-15,4.440975207698541e-15,7.998789586754913e-16,1.8504932028951064e-16,5.476342658778379e-16,1.3779929755492911e-15,1.4993650088414138e-15,1.5642454593842893e-15,1.5796400014927309e-15,9.220406809592574e-16,8.724174864912602e-16,1.2194377404083505e-15,1.0958171244379893e-15,1.2027730028544303e-15,1.182289710002106e-15,1.2466514035915216e-15
1000.0,3.0270542385,12.0836946105,2.2227580400000004,3.4424747675000003,3.6577861075,4.1566718215,4.234778317,3.7783773218821876e-15,3.886757010295948e-15,6.106287762923577e-15,9.994022848351123e-16,2.2205998064661156e-15,1.5545783358954234e-15,4.6630338912362646e-15,8.419203163104836e-16,1.4742956648559946e-16,6.944072203094062e-16,2.042629085753648e-15,2.1292458643899892e-15,2.3141520620821557e-15,2.2370131529182405e-15,9.875842269815024e-16,8.666681457047964e-16,1.5391419192872528e-15,1.1721032257598666e-15,1.270014379249759e-15,1.29204225030679e-15,1.3728426862093073e-15
10000.0,3.0426047365000004,12.109720921500001,2.2441339220000005,3.4537702855,3.903252472,4.0836466455,4.6831607835,4.21894183407577e-15,3.6649543537897814e-15,5.995297563674646e-15,6.666179460279627e-16,1.110423243817914e-15,1.7764738933845382e-15,5.556760452712869e-16,9.865398506833619e-16,1.6266125869460462e-16,8.802680810824039e-16,1.819982263327452e-15,1.9125072885861393e-15,2.0367943885475395e-15,2.0414987638846686e-15,8.142695577987422e-16,7.623020910563538e-16,2.013706497170441e-15,1.4007857597756168e-15,1.2703333451103451e-15,1.2125901190071744e-15,1.1291020962548945e-15
100000.0,3.0473950675,11.0060518985,2.1998266465,3.4200265515000003,3.8390024,4.2560332725,4.2665398340000005,4.218917197850244e-15,4.663493597256384e-15,5.884248576541676e-15,1.332397804097186e-15,1.1103946358367e-15,1.4434829648727942e-15,3.552800284584067e-15,8.465617246124057e-16,1.5931477407041286e-16,1.0843510600999406e-15,1.4969291726063848e-15,1.8513982794418537e-15,1.927474950365407e-15,2.105960097143319e-15,7.181802154463851e-16,6.964142104765003e-16,1.947140391068722e-15,1.29276286882185e-15,1.1660069999045724e-15,1.1766103254534102e-15,1.2148184691040271e-15
1000000.0,3.039541182,10.937228885500001,2.222502394,3.4153485235000005,3.8665560160000005,3.876859896,4.099273810500001,3.774844346222723e-15,3.775387265281164e-15,4.218987037634355e-15,1.3324350612493016e-15,9.995414374298399e-16,3.885861293520547e-15,2.4430614691358735e-15,8.958988903444398e-16,1.2586809373246408e-16,1.147631287906728e-15,1.4964053960349147e-15,1.7649321658775601e-15,1.9120704990885184e-15,1.9688945357373865e-15,6.405071907121457e-16,6.227378450120782e-16,1.6083669001712267e-15,1.020844750975244e-15,1.2356795195671156e-15,1.4392931421619835e-15,1.5031141912171512e-15
10000000.0,2.9627612855,10.973855917000002,2.239396469,3.4459444525,3.4684632085000002,4.272525681,4.096938261,2.7756826856996073e-15,3.3316649726098292e-15,4.663039985350094e-15,1.0009936803293424e-15,3.1087803448645995e-15,8.885361662636743e-16,4.107915439465458e-15,7.594638914114803e-16,1.3875924096144225e-16,1.2007234025477329e-15,1.2322618535342277e-15,1.341811337331571e-15,1.3351188116734342e-15,1.349383093846106e-15,7.734199698653411e-16,6.890843294821861e-16,1.6774486084710863e-15,1.0939102010604348e-15,1.0379836602575222e-15,1.0705101282064043e-15,1.0754420636954436e-15
100000000.0,2.9918874575000003,10.9673171395,2.2196967335,3.4729230715000003,3.87569752,4.2652542775,4.7042124065,2.1096917674241647e-15,3.1090924437118416e-15,7.673374722047003e-15,7.774792822123385e-16,9.994222402137596e-16,1.3324171344007812e-15,1.5545171602259972e-15,6.787411564409505e-16,1.495211693228483e-16,1.47387675891814e-15,1.8824119765038318e-15,2.0367059894518528e-15,2.1891121303718144e-15,2.237631536433184e-15,6.179494196442803e-16,5.993575027504157e-16,1.3553337082499032e-15,1.0693649606524743e-15,1.2296606458602582e-15,1.4421057668839807e-15,1.4935232935233303e-15
1000000000.0,3.012905441,10.934266138,2.9993365305,3.448106749,3.8349226120000006,4.2906464975,4.4465783740000004,4.107903161407583e-15,3.441928876965387e-15,5.9952579751058035e-15,1.7765645453187386e-15,8.886312317099538e-16,7.776189816191823e-16,3.2200986608062824e-15,7.485897672567912e-16,1.2715885616144786e-16,8.1062091043310355e-16,1.6940669513971505e-15,1.8074543052590337e-15,1.9135251395591004e-15,2.0752752022819168e-15,7.412543190252566e-16,6.312294153047303e-16,8.230473217837117e-16,1.3500975212404753e-15,1.503315865185615e-15,1.5747199708652959e-15,1.800370215378917e-15
10000000000.0,3.0312533310000003,10.926602609,2.9929655055,3.4212684855,4.210591051,4.2143731655,4.4514047445,3.2197855727119514e-15,3.1093503607088383e-15,5.662204360378031e-15,2.220685735141168e-15,7.77575320139853e-16,3.3308140696114527e-15,2.4427261520849433e-15,8.09361161642778e-16,1.2152748822076326e-16,8.455072436259467e-16,2.0493563815767883e-15,2.3152351537260963e-15,2.424028815443839e-15,2.4757644667555123e-15,7.512729301399314e-16,5.445136312102907e-16,1.579263863010323e-15,1.2723893138571e-15,1.066214514061423e-15,1.2019538658295228e-15,1.1892796630801912e-15
100000000000.0,3.0020624720000004,10.904312995000002,2.934542382,3.8968433510000002,4.2312371695,4.278689778,4.716084551,3.885888918670915e-15,4.996413578688912e-15,7.115977132506051e-15,1.3325023958657776e-15,8.884480295704805e-16,3.885891456478306e-15,3.108774417446751e-15,7.95462662466396e-16,1.4329055117933404e-16,7.994410739857736e-16,1.6134248063918187e-15,1.8074666835021117e-15,1.915530458544677e-15,1.951166991191373e-15,6.945538870431151e-16,6.185520401002054e-16,1.3143194387818916e-15,1.0753778521759424e-15,9.686258549750758e-16,9.14459107010721e-16,9.325991666714736e-16
1000000000000.0,3.0431914845000003,12.127492319000002,3.7299939140000005,3.8865481905,3.8785452655,4.281832440500001,4.6712912325,3.108740641540964e-15,3.774964839529557e-15,3.219749178564072e-15,8.915551448134807e-16,2.668125307341206e-15,4.440963914137688e-15,4.329944129146907e-15,7.305410640252014e-16,1.2324392503643018e-16,6.663683945568774e-16,1.3471827233989124e-15,1.69547229919497e-15,1.8518705457451018e-15,1.8418138718298303e-15,6.797682509830039e-16,5.804415545941584e-16,1.2982613091493741e-15,8.149281068806749e-16,1.0529927200138462e-15,1.1167474622700416e-15,1.08040673362058e-15
10000000000000.0,2.9807286595,10.965085909999999,3.7120587165000005,3.9046455875,4.5255546645,4.6220607005000005,4.706792153,2.6647285029000263e-15,3.3309514033019485e-15,3.7748570770420695e-15,1.6654971383398086e-15,8.88349786852522e-16,1.5544800306312916e-15,3.441779261408099e-15,9.443672340702788e-16,1.1161013737113198e-16,8.045583270376136e-16,1.4032643028340006e-15,1.3300853451100243e-15,1.5218853689000116e-15,1.4999842459816652e-15,7.247196476960026e-16,5.579297213838098e-16,1.1288378743636498e-15,1.1443374264989182e-15,1.105929901028701e-15,1.0689974978739736e-15,1.118552419232829e-15
100000000000000.0,3.0593250785000006,10.9572307865,3.7057578940000004,3.928222841,4.2402393830000005,4.255219615000001,4.721608182000001,3.552789704220594e-15,3.441879795678873e-15,3.443894867852513e-15,8.883945347792645e-16,2.7756483575624537e-15,2.891506560532617e-15,3.3307649986167194e-15,8.626769731913647e-16,1.3373425889199e-16,7.215062532855851e-16,1.6559004547551948e-15,1.6815158001088637e-15,1.846111681417044e-15,1.8663100338505967e-15,6.641295256279794e-16,5.569586077811558e-16,9.969155006345229e-16,1.0695138602029851e-15,1.2180618663998232e-15,1.2566332735807756e-15,1.2633992982212038e-15
1000000000000000.0,3.0868645070000005,10.7145465555,4.406517848,3.8783070860000004,4.221425635,4.5349920255,4.664151401,4.774030239480998e-15,3.7749516763188445e-15,3.441800750011774e-15,6.664351449293695e-16,4.662997428048464e-15,4.885038340973236e-15,3.66384954601722e-15,6.1917075448148e-16,2.3180814280792922e-14,5.855004945643643e-16,1.6210176061974099e-15,1.798450578497969e-15,1.902730883287456e-15,1.8862809259929157e-15,6.214235614124783e-16,6.367428552198706e-16,1.2538471966445996e-15,1.199447669390174e-15,1.0066568539482012e-15,1.0579281700081706e-15,1.075210111100586e-15
1e+16,3.0602554695000004,9.9939068085,4.448357369,4.741479963,4.61446525,4.554811323500001,5.320093207500001,3.77495932879443e-15,3.775101125550179e-15,5.5511872526391924e-15,9.99453426330892e-16,1.3324588562046424e-15,4.107936313747972e-15,1.776496086985951e-15,8.239293659212367e-16,1.1615669623682954e-14,5.89645907965037e-16,1.227089217047796e-15,1.3280202121890697e-15,1.4406946672465665e-15,1.4734658512232468e-15,5.543922498535755e-16,5.868698681701042e-16,1.4949795596023334e-15,1.130043264239913e-15,1.0030778985391816e-15,1.0866531406987715e-15,1.0609356750101901e-15
1e+17,3.0849150755,9.423453025,4.376754888500001,4.2366580035000005,4.228669887000001,4.296073637,5.299735974000001,2.9983153031629988e-15,3.331642669789518e-15,4.996053297737083e-15,2.6646574264767092e-15,3.774841608270608e-15,4.218976604524113e-15,1.1105266924572139e-15,8.231200624406473e-16,1.3475596144890978e-14,6.277722677486442e-16,1.957933510709656e-15,2.1014567308314628e-15,2.148581572992228e-15,2.2409875681736046e-15,7.232908032608485e-16,6.135876562179253e-16,9.66216630346551e-16,1.8527224352261595e-15,1.9989342979777018e-15,2.0085066482246884e-15,2.1546885210019596e-15
1e+18,2.9929979025,8.997662987,4.459577095,4.6830821815,4.524197793500001,4.8704452405000005,5.2407719555000005,4.440979429059826e-15,3.219694525048586e-15,4.774031293482635e-15,6.665993172461019e-16,1.5544484370909119e-15,1.4435488074837287e-15,3.108743728708608e-15,7.677310531038641e-16,1.670435048277928e-14,5.839969868115985e-16,1.029121158741384e-15,1.3645921713490249e-15,1.390619244058644e-15,1.3843768971027442e-15,7.019192295620238e-16,6.555575929246659e-16,6.414241349264567e-16,8.539344810431673e-16,1.0476088325573597e-15,1.0913448003056787e-15,1.1226540862179893e-15
1e+19,3.0065954505,8.4262098725,4.364390452,4.191907463,4.578959984000001,4.948888976000001,4.9755937535,5.8486523111495404e-15,4.21895028662415e-15,6.3283127388513254e-15,9.9952036425726e-16,9.994225754665052e-16,2.664671544429567e-15,3.663907471678926e-15,7.452325668479421e-16,2.7957859816136625e-14,6.085075182493121e-16,1.2653237066659253e-15,1.4608152257658741e-15,1.4530974399218822e-15,1.472315488037984e-15,6.287750719189564e-16,4.7397968852762e-16,7.072981182188113e-16,1.1357898953253999e-15,1.3358172353731994e-15,1.3725395223200647e-15,1.3239375225047634e-15
1e+20,3.009992275,9.1336635095,4.494900406500001,4.249153362,4.600674209500001,4.8432288975,4.972556625000001,4.325777169417474e-15,3.774815442427903e-15,5.107118541038741e-15,8.885604237243264e-16,1.2213945978199488e-15,1.7765454350970114e-15,2.5536672629921838e-15,8.649363396340797e-16,1.1701277147187673e-14,6.586130259996152e-16,1.3513659713107713e-15,1.624349790263949e-15,1.7831861714104975e-15,1.845564779737696e-15,5.486580771578386e-16,5.274629617502298e-16,1.4156822139651288e-15,1.3360861196215762e-15,1.2529345107622016e-15,1.0804469331459897e-15,1.0382388437889611e-15


==> data/1647541c-pamm_main_over_m.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
10000,0.016261161500000003,0.2094988135,0.0652803525,0.039715851,0.034820628500000006,0.0384899925,0.04236451050000001,1.5182634434228023e-15,5.678870899977103e-16,4.53657595276879e-16,5.654047641044779e-16,4.645525251951736e-16,7.873476785993075e-16,6.994056513046388e-16,3.1693187205245925e-16,1.5197195842347004e-14,5.505909738748618e-16,5.417203436293448e-16,4.883390641438622e-16,4.2681568276377185e-16,3.7575440758839466e-16,1.907873520355159e-16,1.1312812259920808e-16,3.8497071747636878e-16,3.5630312834211096e-16,3.6469511765845413e-16,1.8389809606142163e-16,1.777553654995497e-16
12690,0.022124341000000002,0.2344324295,0.076620407,0.0489145305,0.0424599945,0.04668284,0.04765501850000001,1.0214850663689072e-15,4.587447926482602e-16,4.591465973072007e-16,5.702881950519961e-16,6.728329592271656e-16,6.739267733674876e-16,2.0538654199513052e-15,5.776016450225861e-16,1.964813592631313e-14,5.980706297074873e-16,3.9347065122887785e-16,3.7557345185023487e-16,3.8420125722046495e-16,3.5289675187387535e-16,3.8011935342420633e-16,1.262838776977181e-16,6.157959447310762e-16,5.58685111562761e-16,3.1702430892431606e-16,2.508477470149994e-16,1.8918616906914157e-16
16103,0.024621903,0.25985041200000003,0.09795484,0.0585865895,0.05228457,0.0577286095,0.060222631,1.141348509211449e-15,4.673900023995677e-16,6.719367422015452e-16,4.784115566625208e-16,7.815333910159799e-16,6.850127941564705e-16,1.5390711742066013e-15,4.605925349086828e-16,1.0971615937586692e-14,6.17790878220952e-16,4.932394062333956e-16,5.192639060626224e-16,8.502828246405443e-16,8.128229939600402e-16,1.1018624146490125e-16,1.0631171014495867e-16,5.969696687752107e-16,4.721984843865435e-16,3.809223852580789e-16,3.1585394004168383e-16,3.089045249132983e-16
20434,0.032041238,0.2971665535,0.124092018,0.07362334000000001,0.06391945200000002,0.07005689350000001,0.0717822065,9.173763310016877e-16,7.798908369927e-16,7.83458855355482e-16,6.702017344378448e-16,6.706289107990109e-16,6.741617607242606e-16,5.741232577946355e-16,3.215735920336512e-16,1.947326795828965e-14,8.97798932942399e-16,5.435583240621373e-16,5.505189641613923e-16,3.937906211528914e-16,3.4571606241039614e-16,2.4811616485633776e-16,1.2476643632961545e-16,6.360728367020752e-16,5.816171977220592e-16,5.379976708909514e-16,2.9067232431815727e-16,2.909074395956261e-16
25929,0.04012296800000001,0.3452945975,0.148751827,0.09487795400000001,0.0817080205,0.08967609200000001,0.0872570715,7.478408255187311e-16,5.585358976583055e-16,8.91887058996264e-16,8.917851694633558e-16,8.941050352989934e-16,6.713527138754758e-16,1.1140113692371507e-15,4.031988399955637e-16,1.5930040580535063e-14,7.377650224765588e-16,6.189387363427851e-16,6.354009760834406e-16,3.89372958181413e-16,3.643049103839589e-16,2.889525800921956e-16,1.2475670528805469e-16,6.341362281415997e-16,4.98903015254629e-16,4.97190284555076e-16,3.849002628318304e-16,3.413626788341795e-16
32903,0.043650426500000006,0.40996812450000003,0.1537155685,0.10564107950000001,0.10481407300000001,0.10661475100000001,0.11354794700000001,1.0851379922829227e-15,5.606246852996877e-16,7.801782061900259e-16,1.33384241161951e-15,6.749105129667898e-16,8.904116796376925e-16,1.223246140239918e-15,4.1042681295255587e-16,2.1050524802480267e-14,7.20735384801886e-16,5.389582619647116e-16,9.444014404732904e-16,6.466653067969484e-16,5.794338192268904e-16,1.6334812841036434e-16,1.7656323030801677e-16,6.992300646740379e-16,3.528077376263814e-16,1.088896571631966e-15,4.44937629777122e-16,2.622100481558686e-16
41753,0.0482557825,0.48681091750000005,0.233904316,0.15996608700000003,0.14716709700000002,0.14220361650000002,0.1419150815,1.2415441116387082e-15,6.740078579181791e-16,7.930303124477235e-16,8.900930783804207e-16,1.0006120042596583e-15,1.0014212386450643e-15,1.900362747384108e-15,2.257351183913697e-16,1.7122884536460194e-14,8.229758624144231e-16,7.424710965926999e-16,7.886054877466552e-16,6.225372081413456e-16,6.395113358794034e-16,1.4254929502856522e-16,1.532505497156612e-16,1.1293503639083013e-15,7.394185469011564e-16,4.913195765072673e-16,4.554289177725525e-16,3.3781907551791795e-16
52983,0.064368596,0.5920727025000001,0.26796793350000003,0.18991206,0.196162273,0.1703603025,0.1961828565,1.317775847096651e-15,1.2222489174515475e-15,1.0006161110477057e-15,1.1244491899143087e-15,1.1160314248334895e-15,1.2222768569178058e-15,1.2221274639591823e-15,3.4852615659235234e-16,2.708241059736012e-14,8.637998728885037e-16,8.6438106652860325e-16,8.86382950847064e-16,8.93748654077252e-16,1.2316391782730543e-15,2.9203931567907803e-16,1.5929216042878618e-16,1.0945725575542846e-15,5.715102215806709e-16,6.10306835356894e-16,4.726669459252411e-16,2.9897674108759723e-16
67234,0.08054137250000001,0.7193363645,0.352682473,0.24971785000000002,0.27989193,0.2295528605,0.28622194300000003,1.4472200780177287e-15,1.2220801122900519e-15,8.896346437878406e-16,1.3370613550025686e-15,1.666077636052205e-15,1.4441091597394444e-15,1.555381531526973e-15,2.645627688294868e-16,2.410527905859277e-14,6.488564036513923e-16,5.738560209539753e-16,8.362283471514448e-16,5.801705581111904e-16,6.54336120169254e-16,2.180125739403043e-16,1.7594056348439056e-16,6.746245803320176e-16,5.164842898614458e-16,8.229818016579055e-16,4.998714228855326e-16,3.6272734801701703e-16
85317,0.1087785795,0.871323659,0.5611695435,0.316877714,0.32006123500000005,0.3201653145,0.39107326500000006,1.5389256646751472e-15,9.99697613532054e-16,1.554835097266703e-15,1.3355720107841628e-15,1.333058380885653e-15,1.4440047162091438e-15,2.530943407432512e-15,3.2406517708232536e-16,2.588078154296489e-14,6.480235279426757e-16,5.921636942766917e-16,6.342277608168931e-16,6.602651800710455e-16,5.930787374682862e-16,2.06043144000815e-16,2.07795034845354e-16,1.0231475970386403e-15,4.0343084251335623e-16,3.1571454770772066e-16,3.7498923856204595e-16,2.794218415110294e-16
108264,0.14035378050000002,1.050186317,0.670005825,0.3908677155,0.40249960650000005,0.428162482,0.48595610300000003,1.6421815066643542e-15,1.2235644553038616e-15,1.3328965704913563e-15,1.9990517108630482e-15,1.9991990651127775e-15,2.2208178293480404e-15,1.8879250703305426e-15,3.14796941831155e-16,1.8478571642728798e-14,7.275668583220151e-16,1.0320363781229922e-15,1.3324782316991214e-15,1.3758063234213706e-15,1.427977784935669e-15,2.5842281612816645e-16,2.3232077726746343e-16,1.2320889932869748e-15,7.040164545782524e-16,5.929557979137993e-16,4.15853683279593e-16,3.8909363909324005e-16
137382,0.18395488450000003,1.286773121,0.7243851785,0.48966092400000005,0.5408680675,0.5831835965000001,0.65064266,1.6721714676433838e-15,1.3329387801274063e-15,1.6658255467270661e-15,1.6657402228994779e-15,1.7770237609205955e-15,1.9987516246996224e-15,1.668727999940548e-15,4.364740300689323e-16,1.660355481168496e-14,8.064006718442182e-16,7.687263894158515e-16,7.484069397269792e-16,6.088954063750576e-16,5.511864397506836e-16,2.865167337661859e-16,3.335054227621035e-16,1.1204270997340618e-15,5.181300524481294e-16,6.5136518862022395e-16,5.803892160570027e-16,4.62188433151874e-16
174333,0.240948239,1.407495254,0.9504952975000001,0.6490898805,0.6489791825000001,0.753130951,0.8207321905,1.78371936922334e-15,1.7765077217020003e-15,1.4446424728838513e-15,2.442893378180854e-15,2.442797170450692e-15,2.1098056147199353e-15,2.331763846404008e-15,4.2423044102430814e-16,1.809998245865541e-14,1.0369465021874658e-15,7.399909009975995e-16,7.431766851148163e-16,9.540050221723046e-16,6.909294639996726e-16,2.544305879153371e-16,2.452265323878784e-16,8.393820952000069e-16,7.49322784326341e-16,6.282863156102789e-16,4.640812218681938e-16,4.4136048758874764e-16
221222,0.324930264,1.735506194,1.1567680895,0.8349248515000001,0.915250345,0.9679695425000001,1.0922185340000001,2.186690217789366e-15,1.887858030899679e-15,1.888898281472745e-15,2.1120241254169576e-15,2.3316986610312576e-15,1.3326282805176344e-15,1.4500951936882238e-15,5.032667251860807e-16,1.5435565217500837e-14,7.980735870698619e-16,6.290877444649173e-16,8.46034006541924e-16,1.0559890633488757e-15,6.314884326792401e-16,3.798986574558819e-16,2.5116413457027593e-16,4.747109783857807e-16,5.784201942489332e-16,6.41307913525154e-16,4.729738025953386e-16,4.606152626174684e-16
280722,0.43366612700000007,2.516913915,1.4070916365000001,0.9998780275000001,1.1532299190000002,1.1783137865,1.2455881235000001,2.5140899019026325e-15,2.442608831312564e-15,2.1096152549665344e-15,2.444651453357468e-15,1.998654580471419e-15,2.442683751176217e-15,2.183299767394085e-15,4.619179452071458e-16,2.1783025689167164e-14,6.860382926847418e-16,9.004798535253216e-16,9.594816783701886e-16,8.575846460407455e-16,8.65656531690489e-16,4.2980105192072293e-16,4.3493809162290473e-16,6.518869821287654e-16,8.295322747089987e-16,9.385548624697452e-16,9.683094185193677e-16,9.787878604989272e-16
356225,0.650562093,3.1097988015,1.6642987855000002,1.2538097590000001,1.4537667345,1.6136735795000001,1.7137157695,2.331741709704788e-15,1.9985597550970302e-15,2.6647520516915235e-15,2.4431054149278894e-15,2.2206549322138378e-15,2.886734722407972e-15,1.7794480076383407e-15,5.879308823073833e-16,1.7293884146534295e-14,7.594994868760234e-16,6.509741853627979e-16,7.829802498720773e-16,8.565277855485413e-16,9.20486662019955e-16,3.266215851026001e-16,3.3941878992180842e-16,7.463648093530353e-16,6.129324904224509e-16,6.752450680754645e-16,7.539773652228505e-16,8.038548428952803e-16
452035,0.9975100955,3.6552491665,2.151087462,1.738394948,1.7994273525,2.004985978,2.239207682,2.7758085177037674e-15,2.669262902731131e-15,3.108772759241698e-15,3.663976976594962e-15,4.3300182776719875e-15,3.3308064590668265e-15,3.4418582985214958e-15,5.522073405179402e-16,1.4459945958698464e-14,6.245669293311717e-16,6.779327703432472e-16,8.282212001444389e-16,8.302374108982086e-16,7.976832535667421e-16,3.7786480379550097e-16,3.774258670088923e-16,5.036043955805027e-16,6.784297226106182e-16,7.994677992202387e-16,7.719895578157209e-16,7.272037006591078e-16
573615,1.5489549915,4.439887656000001,2.644191653,2.4822289015,2.4524282800000003,2.5491546520000004,2.832046492,2.972912692545095e-15,2.8867446597576805e-15,4.218952742653671e-15,9.994792604645785e-16,2.886737896657613e-15,3.885914013511222e-15,3.110754562041254e-15,7.588042896780679e-16,1.353961332980191e-14,7.54709287434345e-16,1.880807297494558e-15,1.9744615204060565e-15,2.0568116606051254e-15,2.097279953635052e-15,4.570791542145117e-16,4.627019826011782e-16,2.2868223203735023e-15,1.449493251133277e-15,1.0683832137210092e-15,8.806484908865952e-16,7.521869403979169e-16
727895,2.101021181,5.7386261015,3.427053401,3.1225622265000004,3.0787673480000004,3.5606097540000006,3.8284234545,4.691188938190609e-15,5.107075824192502e-15,4.219077571675094e-15,9.996834347582379e-16,3.885877818866315e-15,2.9977086110156606e-15,1.887640938828347e-15,9.660210162724025e-16,1.324627337125153e-14,7.296578763126539e-16,1.4231480366573638e-15,1.607988393907015e-15,1.7533605110331716e-15,1.8246188640942223e-15,8.01130343671554e-16,4.257026006607317e-16,1.0156202940438176e-15,9.648793382229073e-16,1.0449113294165506e-15,1.2811684678782556e-15,1.2704619934735149e-15
923671,2.7333867990000003,8.298975785,4.105356557,3.9439795290000004,3.867992031,4.2626938705,4.628459117,5.359896476528548e-15,2.886726758121377e-15,3.2232483120967327e-15,9.994746086354095e-16,4.885041192197837e-15,2.997738250173047e-15,1.9985587245433195e-15,7.6993145955087e-16,1.6516270425867025e-14,6.167920926717883e-16,1.0892884081924074e-15,1.1897432484234468e-15,1.2011859308359477e-15,1.2183845991705645e-15,8.466231072186999e-16,6.748200569596494e-16,9.387664905959743e-16,1.0661257437815763e-15,1.1301871885280895e-15,1.1107852996828283e-15,1.1827075688894159e-15
1172102,3.7383532565000004,10.5680725675,5.110149406000001,4.882442445000001,5.231959153,5.2924403765,5.702520160000001,4.06967969386034e-15,3.774948575560976e-15,3.6638552648704016e-15,6.676458299256257e-16,7.773947714467045e-16,4.552066772319198e-15,3.330801199835499e-15,8.457260570796098e-16,1.9508120922011868e-14,1.0535707082666041e-15,1.6574638831514784e-15,1.707180162419396e-15,1.69329151686756e-15,1.7331199434641845e-15,7.599275152069851e-16,6.614946133086541e-16,1.6915327423734736e-15,1.5345956723689043e-15,1.3558128838025185e-15,1.3134380588668503e-15,1.315296410511314e-15
1487352,4.646022151,12.3231807015,6.4072923765,6.151373453000001,6.650835559000001,7.462884977000001,7.4670252040000005,4.663018597267958e-15,4.107893582420095e-15,4.677449626532765e-15,6.664274790661399e-16,1.2213964233730645e-15,9.994194649465384e-16,3.441794330255402e-15,9.194579239448478e-16,2.993158462196514e-14,6.296685199597339e-16,2.1805428998749293e-15,2.6160627447090323e-15,2.8343477026487184e-15,3.0244338669381553e-15,6.84840234682613e-16,5.390503066392868e-16,5.251426019158952e-16,1.977977412950299e-15,2.7335709680196832e-15,3.1864252967934126e-15,3.516100380114818e-15
1887392,5.938030751000001,18.021752139500002,8.1648617245,7.7390589065,8.357213790500001,9.4249532385,10.016409172500001,6.483352532027598e-15,5.218136113803334e-15,7.329273326584889e-15,1.1103845864081529e-15,9.994890817796043e-16,8.884457519605164e-16,1.5544266072602734e-15,1.1151785186006337e-15,1.5822384012372374e-14,6.601338404366439e-16,2.7700054332076136e-15,3.241410737034254e-15,3.858591658973527e-15,3.9026406442391095e-15,9.022964632632925e-16,7.275107870603097e-16,2.583511112465607e-15,1.4095922608684432e-15,1.7146914021568461e-15,1.7218714716004586e-15,1.7441017858369532e-15
2395027,7.737591692500001,26.130245809,10.1079060715,9.838263419,10.457707994,11.863786757500002,11.9534910315,6.657035424654311e-15,4.774040977086002e-15,1.1107513617997974e-14,1.3325804178266596e-15,4.480668169595311e-16,1.1104500261932558e-15,2.3315616272150036e-15,1.1891962609562954e-15,1.9257667119236287e-14,9.184151328006843e-16,2.1288463151546784e-15,2.1822875937918822e-15,2.2275909368051526e-15,2.2860403520631745e-15,1.1996326853387302e-15,8.850661984070978e-16,1.2485839064950322e-15,1.7653431540157823e-15,1.8717956572540317e-15,1.880106015824981e-15,1.8801263334947042e-15
3039195,10.137627561000002,35.61252284850001,15.1078224695,12.356395241000001,13.412443721,15.122232998000001,15.944483457500002,5.803035191802417e-15,6.994440080988022e-15,7.327531888171898e-15,1.665520006819763e-15,1.6654623848512638e-15,1.2214021981923825e-15,9.99564670317121e-16,1.3892394965551836e-15,1.2772610090195028e-14,6.600666828595976e-16,2.930306144237761e-15,2.9128499617757172e-15,2.9256018774261256e-15,3.1735830103748857e-15,1.418936705813954e-15,9.789917806453965e-16,9.881245234833417e-16,2.3486524302611003e-15,2.5293039365491986e-15,2.6262917463594483e-15,2.995517550286343e-15
3856620,12.934277724500001,46.164653858,18.452569058,15.676209342,16.7001885365,18.921271248,20.779575118000004,9.369546032930835e-15,6.106294904264452e-15,1.0325092807037368e-14,1.3335544564682898e-15,1.3324050886765953e-15,9.994802264096765e-16,9.994079845356561e-16,1.3507433917616283e-15,2.2060295156514024e-14,6.716412082185984e-16,2.719140550064518e-15,3.5212288236030027e-15,4.077732013840131e-15,4.265413446566489e-15,1.2119771730022781e-15,1.1135031103530319e-15,3.9445525162225105e-15,2.7958115505986406e-15,2.287311828144381e-15,1.9506621302762564e-15,1.7868528299652973e-15
4893901,16.247010562,60.014723179,23.428047722500004,19.699718896,21.2966180445,23.935553500500003,26.382483532000002,1.2992366757938992e-14,6.883421579958022e-15,7.438544494177007e-15,1.223012765640426e-15,1.4435187356448207e-15,8.884885296491273e-16,1.5544401709120794e-15,1.5877034657605825e-15,2.2874107107476606e-14,6.633739095158623e-16,4.4238070123456e-15,4.937983791910464e-15,5.1755875356592745e-15,5.245798569284446e-15,1.3226547700483527e-15,1.3932122235661562e-15,1.572038165449218e-15,3.1769178829556417e-15,3.86702207491816e-15,4.186644683590094e-15,4.2571585359871555e-15
6210169,20.453947020500003,81.07922929150001,29.752104000000003,25.038664622000002,26.4961845175,29.9156642425,32.824800897,1.1324297706016781e-14,7.993634410211258e-15,1.687540189727115e-14,1.2219983254583387e-15,1.6654597251899406e-15,1.3324253031739064e-15,2.331538984644834e-15,1.9642328869841637e-15,1.942045250977802e-14,7.689007069084064e-16,2.897240912323857e-15,3.73620291937862e-15,3.889839448665961e-15,4.273627707208845e-15,1.5290628270601585e-15,1.2324082404008452e-15,1.2577189430393336e-15,2.882526534354237e-15,2.8346218581790952e-15,2.7139119701687066e-15,3.376359242423863e-15
7880463,25.3860530575,162.96940117100002,37.68794846200001,31.126847241500002,33.58386848000001,37.6747651155,40.260822702,1.1213289997372555e-14,1.7763580897645714e-14,1.2545540753192213e-14,1.6654807593827243e-15,1.9985444622529654e-15,1.332588236613032e-15,1.665552881654631e-15,2.0167734536334263e-15,1.735363911334648e-14,6.899922611296195e-16,4.0218598091604274e-15,5.225649299617754e-15,6.04118176636715e-15,6.362980611357321e-15,2.2049597055370907e-15,1.7453470211570856e-15,4.39648693770082e-15,3.846833963028893e-15,3.0353817821647374e-15,3.289042270180973e-15,3.295524940884146e-15
10000000,31.6832822195,211.42076785900002,47.5996520705,39.619794757,42.57333675550001,47.626217096000005,50.531105916,1.509898616500443e-14,1.0436166175044281e-14,1.987301200969749e-14,2.109638781040347e-15,1.5545311664471553e-15,1.1108288444589585e-15,4.774007807678365e-15,2.1352829286723855e-15,2.15549801607899e-14,5.549209043950155e-16,3.47621817200382e-15,3.7374441444642415e-15,4.18571851078026e-15,4.325930195966225e-15,1.9205678449578346e-15,1.9467443479168362e-15,1.865348636533337e-15,2.7778823473936616e-15,3.59353241882211e-15,4.285830336123297e-15,4.474086103445844e-15


==> data/1647541c-pamm_main_over_many_n.csv <==
ID,ScipyQR-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
500,15.121222355,8.60860946,16.364394094,18.801672321,21.533328919000002,22.080819343,4.108658875316074e-15,6.661645717114211e-15,1.5550443058901277e-15,1.3330923453871989e-15,3.997053608846209e-15,5.662420893067064e-15,1.9154044619327667e-15,2.6280532934197203e-15,2.351217429337162e-15,1.9717939684817647e-15,1.950510787516666e-15,1.9856189455828427e-15,1.2763802873500655e-15,2.5956650383304508e-15,1.3304830219731653e-15,1.3736002444665252e-15,1.473922934182798e-15,1.5234932086024614e-15
1000,32.850158389,19.243177925,33.162199598,41.715685301,44.213186272,47.585041497000006,4.775280176967919e-15,6.2179225733651365e-15,1.4446566647267207e-15,1.7778252814754267e-15,1.2242981418787148e-15,2.4434170376290217e-15,1.97359818400364e-15,3.339840177497901e-15,2.640496661059271e-15,2.7732694425836756e-15,2.9017905753559092e-15,2.8156293403892745e-15,1.3123289878914471e-15,3.3893784524012643e-15,1.644209160354007e-15,1.714067710115386e-15,1.8667834293300497e-15,1.8969231190319378e-15
1500,54.774703128000006,32.104279043000005,57.745374003,59.56843665900001,75.214713767,71.49362464500001,4.8872625763198195e-15,7.661260164570517e-15,1.4477597983228384e-15,1.55611719688576e-15,1.7781652868617282e-15,6.1071332248639086e-15,1.9668014583880314e-15,3.652381777624217e-15,2.8502597069935615e-15,2.9746172127146955e-15,3.050294041929417e-15,3.025235584356826e-15,1.2828057474425447e-15,4.065952990525844e-15,1.7134359278112175e-15,1.665887225464866e-15,1.873660004990031e-15,1.9531793202277564e-15
2000,81.82116908900001,46.320407208000006,74.407691062,89.745102864,90.28724499100001,103.44037593,5.442660786262503e-15,5.8853895062284845e-15,1.5569639776862578e-15,1.4461819901925219e-15,3.997844554452695e-15,6.662427625960909e-15,1.9818573516432283e-15,4.00387205292471e-15,2.576106208969553e-15,2.594056682891922e-15,3.3296498826304756e-15,3.3993519816973056e-15,1.276549152234052e-15,4.3339988689264156e-15,1.7872861039562666e-15,1.410395920610578e-15,1.4675650055868263e-15,1.5080026696027418e-15
2500,109.18503718500001,61.115589011000004,103.03756118800001,126.927097356,126.923259637,118.524853508,5.443571414533305e-15,7.328834990764586e-15,1.89037241443254e-15,2.1120053648867596e-15,2.1118212660821466e-15,5.55687055609057e-15,1.9539057203382314e-15,4.116504885807221e-15,2.4811728034744254e-15,2.4755150321620726e-15,2.533891540010239e-15,3.2718675490330014e-15,1.237317176012952e-15,4.156453636493877e-15,1.751951916046818e-15,1.5621190642886017e-15,1.6490895087347646e-15,2.082128648340988e-15
3000,143.910413404,78.23640927800001,131.280335213,134.689528591,163.91870539800001,151.95780344000002,5.6660163423529816e-15,6.885075388876462e-15,1.6697432106562656e-15,1.780018235540591e-15,4.110644107635325e-15,6.5519385559610795e-15,1.958283573560319e-15,4.214058951424447e-15,2.4824516994309994e-15,2.48048465595239e-15,2.3600561099298003e-15,2.41002432186556e-15,1.297033301687149e-15,4.156090708768276e-15,1.82345485718745e-15,1.6193405962446636e-15,1.5547545117931318e-15,1.623903790523162e-15
3500,180.33789254,99.768777598,170.02132339300002,169.76913689100002,211.495189758,194.099089862,5.777277503799156e-15,7.884138722354385e-15,1.4483893961299353e-15,1.8924884469293526e-15,3.998594329616836e-15,6.996070753500957e-15,1.941071754218715e-15,4.387230238246717e-15,2.7164095678431375e-15,2.865129619004122e-15,2.9715456035448048e-15,3.0664202999586027e-15,1.294086031293404e-15,4.5447415965353295e-15,1.897203521339564e-15,1.5719086063266276e-15,1.5829464164588145e-15,1.6209205014069362e-15
4000,228.07508776900002,125.29111155400001,200.397424448,216.31230507400002,206.117021026,243.17610669700002,5.557858943324268e-15,7.440307732428231e-15,1.5629762814807827e-15,1.6704300907535633e-15,3.779029265551525e-15,6.441611226963409e-15,1.9396991289091258e-15,4.465406782536739e-15,2.5934961479905712e-15,2.699389268602809e-15,2.851995102063947e-15,2.9109752181747706e-15,1.2536368070988165e-15,4.546578974685702e-15,1.913612055270188e-15,1.5617599137886908e-15,1.648370214479242e-15,1.6921284466642153e-15
4500,270.418374373,148.77477528400001,236.476847794,245.83909153800002,250.32689951,292.78414072600003,5.335740064235221e-15,7.662777802697865e-15,1.894278888824868e-15,1.780788755401153e-15,1.782233662331701e-15,6.219779788251704e-15,1.9349703232101392e-15,4.5376591224492536e-15,2.719613200619138e-15,2.781260317449864e-15,2.8829997454362465e-15,2.9545006929328307e-15,1.26525498750977e-15,4.6365317671914754e-15,1.940868412143511e-15,1.487252050081543e-15,1.5044547657227585e-15,1.5469872555391675e-15
5000,315.07253023500004,178.322042979,279.774333787,290.97039679700003,293.951248915,270.951035025,6.444929621835585e-15,7.108122317197079e-15,2.1160916916497086e-15,1.7840066577936923e-15,5.109188481549132e-15,6.331026741672663e-15,1.9459672140929512e-15,4.6217418508117076e-15,2.5149974711208866e-15,2.562674002552927e-15,2.6763006440549648e-15,2.7353416583058428e-15,1.2578952202704794e-15,4.652124149761316e-15,1.923736906462438e-15,1.5040508707392381e-15,1.5412473845010593e-15,1.5962660154600962e-15
5500,374.96554650300004,208.100013461,330.685162449,352.25646064,361.62433226,303.963422588,5.669552781168403e-15,7.108395866835296e-15,2.227138262694347e-15,1.892520582496714e-15,1.8942676518398054e-15,7.219233112565466e-15,1.9477620355958885e-15,4.6462381727969914e-15,2.668618996924785e-15,2.7674675681552133e-15,2.8821168819992853e-15,2.888053233588112e-15,1.282662623860842e-15,4.6919190537681646e-15,1.961894267522933e-15,1.5753085104109421e-15,1.6350969985960002e-15,1.8457614756373026e-15
6000,429.09213496,243.07501538500003,370.10183404500003,374.754689977,380.983605399,365.15101411300003,6.00273219558302e-15,8.218320883891561e-15,2.3384763008729546e-15,1.895434536449758e-15,4.222052870279575e-15,7.330481868829268e-15,1.971359112769398e-15,4.645418974748831e-15,2.6232006735850517e-15,2.638019820353526e-15,2.7403970480458975e-15,2.7986078529053762e-15,1.3112181170163348e-15,4.6988105481815985e-15,1.9823498629982043e-15,1.575491865548154e-15,1.7306812182167183e-15,1.829830135196487e-15
6500,483.333433952,266.910852504,400.05655322300004,417.43791705300004,428.426879547,418.56304983900003,5.561874399492645e-15,7.219789314481108e-15,1.6776148387814915e-15,2.0069600543910106e-15,4.55498056118581e-15,8.884467941626288e-15,1.9459907320290332e-15,4.723885597759725e-15,2.9549873449148953e-15,3.027264053420213e-15,2.9542039228097828e-15,3.0204596350395963e-15,1.2706945595038841e-15,4.614798794041712e-15,1.9953432080195884e-15,1.830120352581436e-15,1.8989097313227047e-15,1.9795331192254623e-15
7000,548.200222844,301.644417229,454.335820612,481.783094842,504.959057013,486.113734345,6.114804087737763e-15,8.218848924371283e-15,2.3398173528447664e-15,1.7855219759782896e-15,4.33351483681481e-15,5.88964501830171e-15,1.9349828228851054e-15,4.746926384995646e-15,2.744532940514284e-15,2.84730713301006e-15,3.1381802120106775e-15,3.2183605641575514e-15,1.2848958367135711e-15,4.782423369820813e-15,1.996586814274758e-15,1.571115541408464e-15,1.5922040845181036e-15,1.6465752444754632e-15
7500,622.7666354180001,336.66301194100004,520.299314575,545.103166576,585.696475812,509.231014425,5.450940771618212e-15,7.778289546324342e-15,1.7867278000737634e-15,2.1182018751495487e-15,4.99918597854073e-15,7.77492693651696e-15,1.951608563628956e-15,4.753115104539318e-15,2.712140575778356e-15,2.7574792089440337e-15,3.0602253936153922e-15,3.1442738187310117e-15,1.277973316089594e-15,4.892405909576624e-15,2.0377771826183897e-15,1.6489337485811931e-15,1.7024438644320016e-15,1.852737475691239e-15
8000,703.813496211,381.459825883,573.735983401,595.3896252540001,587.2771596570001,568.49784107,5.782708905772368e-15,9.328987866092055e-15,1.787973256989778e-15,2.2291792927686014e-15,5.332506542424156e-15,7.109303808525123e-15,1.953072847198893e-15,4.7584891755901475e-15,2.8409250683683547e-15,2.9207333974029246e-15,3.004899709298677e-15,3.074993111972676e-15,1.26880707006765e-15,4.834368076367449e-15,2.0704598041242683e-15,1.797102033004066e-15,1.863754756869876e-15,1.9558237550800804e-15
8500,769.8431724000001,424.353188954,613.678089335,680.8574603430001,641.967733743,631.961199524,7.556916191932262e-15,7.331852079882313e-15,2.0115500671209138e-15,1.6779263614656052e-15,2.1204105549025157e-15,6.998792904865431e-15,1.938555090232662e-15,4.8367042160510356e-15,2.613665226969583e-15,2.6160038853288382e-15,2.6783807765106266e-15,2.883534299755446e-15,1.2834801667360695e-15,4.830148252613678e-15,2.0293550549060905e-15,1.6122456469868696e-15,1.6657985179386718e-15,1.6434639768640643e-15
9000,857.094072317,512.627212427,682.289238576,711.920887715,707.332076657,715.5942246750001,6.3381929629386055e-15,8.33071406600937e-15,2.231958720512197e-15,1.78865554401001e-15,5.332795020553077e-15,7.222706218848989e-15,1.9498837403948065e-15,4.829383198420476e-15,2.89044961046543e-15,3.008140078372655e-15,2.9172280032088454e-15,2.9802482508724322e-15,1.2725483706768739e-15,4.975377063857998e-15,2.139716165358848e-15,1.7084525983819097e-15,1.6174750390356754e-15,1.6802345673597142e-15
9500,940.2532777360001,598.103320821,746.013138722,711.970958835,814.570616476,806.5726229100001,5.785247460897752e-15,8.774738775601908e-15,1.6798131373417602e-15,2.0108750046514503e-15,1.8990774709350255e-15,6.888335128790621e-15,1.963048281186791e-15,4.8769817867490785e-15,2.785320042845105e-15,2.8512629384024316e-15,2.9408287398083943e-15,3.0095432825724594e-15,1.2991903636100788e-15,4.958103632533512e-15,2.1115893173940325e-15,1.791638843205116e-15,1.8862838874790988e-15,1.9761014159104276e-15
10000,1038.947117587,695.757842268,833.57539004,803.9964343910001,849.7065519260001,785.99001521,6.008186927142689e-15,7.887388066713792e-15,2.3415540029068262e-15,1.9010683979854976e-15,5.3332745911882974e-15,6.777516051077538e-15,1.946596305564582e-15,4.856081865249517e-15,2.7053386375548548e-15,2.7659993824548382e-15,2.9731583348527854e-15,3.0452055426732532e-15,1.278889692762135e-15,4.939349649890107e-15,2.1179573957380877e-15,1.7548073178691742e-15,1.826638738734104e-15,1.8691993006263735e-15


==> data/1647541c-pamm_main_over_n.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
50,1.0049079685,2.2572981480000003,1.8760928470000002,2.096253045,2.3365197685,2.4335872725,2.5399078630000003,3.838084467242623e-15,1.9987432088737366e-15,4.551966609576152e-15,7.773778437504051e-16,5.567601668000596e-16,2.8866302990586417e-15,3.1086923742308618e-15,8.270080849813993e-16,3.51748044711365e-14,5.137116209627516e-16,9.493762944184757e-16,1.1971745969673115e-15,1.2336411842576078e-15,1.5417115845013852e-15,8.118029307934815e-16,8.919379006079846e-16,1.5184283923415512e-15,1.109100163737553e-15,1.1735730574960822e-15,1.0698693774572894e-15,9.45416415037076e-16
100,3.0073908785,9.137727323,4.4466557270000004,4.219640432,4.558365292,4.8079264985000005,4.9236654685,4.325777169417474e-15,3.774815442427903e-15,5.107118541038741e-15,8.885604237243264e-16,1.2213945978199488e-15,1.7765454350970114e-15,2.5536672629921838e-15,8.649363396340797e-16,1.1701277147187673e-14,6.586130259996152e-16,1.3513659713107713e-15,1.624349790263949e-15,1.7831861714104975e-15,1.845564779737696e-15,5.486580771578386e-16,5.274629617502298e-16,1.4156822139651288e-15,1.3360861196215762e-15,1.2529345107622016e-15,1.0804469331459897e-15,1.0382388437889611e-15
150,4.792057006,18.419249915,5.004945069000001,6.631227041000001,6.856671116,6.757818842500001,7.005480608000001,6.700836183836307e-15,3.219844002576155e-15,5.995293906790798e-15,1.1105701807191082e-15,1.6655231658678968e-15,2.6646834921910035e-15,4.552039542828806e-15,1.829846735372063e-15,2.3167551925138305e-14,7.039392617195766e-16,1.838828078305808e-15,2.064978201640654e-15,2.0929296439698525e-15,2.2145913716290377e-15,1.0473779015132323e-15,5.434018738152995e-16,1.0261701964295197e-15,1.6330047059914513e-15,1.8473946013410263e-15,1.947856165693217e-15,2.153888155689298e-15
200,5.8561715085,32.063276643500004,6.5799385280000005,9.015577660000002,9.319815505000001,9.2095407335,9.815679815500001,7.318864388002128e-15,4.441243075051562e-15,3.997657110519115e-15,8.901134983987466e-16,1.6656204640703702e-15,4.2190187144052146e-15,3.885981844331318e-15,1.986855036798738e-15,2.70915658575133e-14,9.333827382526085e-16,1.301541045451843e-15,1.6502146866938772e-15,1.7039693601571885e-15,1.7279238539902953e-15,1.1892496818684111e-15,5.144678764292342e-16,1.3645489940943193e-15,1.1514037273207032e-15,1.2964716271127524e-15,1.2684225931331752e-15,1.2764930330703468e-15
250,7.7312616475,49.0119768485,8.3448032485,11.5789485405,11.550914972000001,11.476427265,12.933381625,4.9965987146932146e-15,4.77418958166842e-15,6.440446268889778e-15,1.2221569530036464e-15,1.1106852824759224e-15,4.552099240314465e-15,5.4402324375555686e-15,2.2030431080959685e-15,2.4397047897234282e-14,1.0918208014553053e-15,2.4742850206165918e-15,2.525373014225368e-15,2.579067638101748e-15,2.731349248846326e-15,1.2154760244098213e-15,4.0511023678998406e-16,1.0850867510344519e-15,1.7968806118290174e-15,2.010385255723388e-15,2.0919140556902842e-15,2.2794054394250156e-15
300,9.13640281,73.36762717600001,10.1295583785,11.611707402500002,14.0164498635,14.724042723,15.5356821,6.624836047653672e-15,3.775132490757599e-15,5.121012713135196e-15,7.778933029073164e-16,1.1111583303522112e-15,3.774945641556453e-15,1.998961436870431e-15,2.1646125395786984e-15,3.012081744713748e-14,1.0013456908955395e-15,2.041739986914902e-15,2.3185742330229045e-15,2.4215110288966475e-15,2.4344376298279587e-15,1.264243315937932e-15,4.3257839358664694e-16,1.3839465769674546e-15,1.1848878170800353e-15,1.3076676286665804e-15,1.3099727466391788e-15,1.3378426591159516e-15
350,10.981112364500001,95.1112889595,12.249079551000001,13.7121664955,16.567079104500003,18.103216854000003,16.2113448355,7.179106407308284e-15,4.99630283936225e-15,4.119310004774369e-15,1.110882545972502e-15,1.7768088533589078e-15,1.110765707380623e-15,4.663219772622987e-15,2.2735698419129222e-15,2.93780599120045e-14,1.0447342443521103e-15,1.251770196821294e-15,1.4831705675300222e-15,1.4355396634291181e-15,1.4242525821807862e-15,1.6571119322334747e-15,4.2289264412876493e-16,9.707160822976148e-16,1.033191086012361e-15,1.2850042176792493e-15,1.248704606079528e-15,1.2528179732391454e-15
400,12.586588931000001,123.72662326300001,14.182477725000002,16.2709161625,18.1872005335,18.885477938,21.211218336,6.747486241422045e-15,3.997237222555116e-15,6.439548483895855e-15,1.8878967580777574e-15,8.90325735313017e-16,8.104766830043231e-15,3.664112704104993e-15,1.7583225843319337e-15,3.4847590497396916e-14,1.098380899454912e-15,1.6345339762497393e-15,1.782749947608281e-15,1.823375374263613e-15,1.8487035629306135e-15,1.191247400776691e-15,3.9411255717195337e-16,1.352157813512233e-15,1.2978339411099734e-15,1.47770766939164e-15,1.477886594581704e-15,1.4627445748170822e-15
450,13.526810297,156.23826596450002,15.406954579,17.985770599,20.143440193000004,21.5686107985,22.3793681765,5.9730026474132195e-15,3.664361637050659e-15,5.810261009166331e-15,1.4439839659139669e-15,1.2219131351805417e-15,4.6632961972924445e-15,6.106491900591165e-15,1.8856473321912985e-15,2.8601869397009564e-14,1.1827439164527332e-15,1.856958032541052e-15,2.0228571305614615e-15,2.0348611054735314e-15,2.1300560125523477e-15,1.1625288073759185e-15,3.759082400638255e-16,1.9000694503416007e-15,1.153805266226888e-15,1.2989506678590792e-15,1.0638316907076377e-15,1.1298814467039885e-15
500,15.760579146000001,195.123143104,17.085058717000003,20.062034435,22.3954344275,27.181920153,25.21196087,6.065603790597078e-15,4.6635225765881845e-15,6.3285940084440206e-15,1.5550315567429303e-15,1.1112068640789516e-15,1.4447819479384976e-15,6.43960143859929e-15,1.8847511697097965e-15,3.0084908595650886e-14,1.1714892867884307e-15,1.4799546864036777e-15,1.8239805497209866e-15,1.8383768092343847e-15,1.846321601091226e-15,1.015333258825574e-15,3.8422475584897806e-16,1.8479355393219964e-15,1.1070989113942424e-15,1.2596331740767524e-15,9.436806757831729e-16,8.587117275899231e-16


==> data/1647541c-pamm_main_over_va_hcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,2.9945397025,8.173945643,4.407912722000001,4.209756323000001,4.524971009,4.766677473,4.8758847395,4.325777169417474e-15,3.774815442427903e-15,5.107118541038741e-15,8.885604237243264e-16,1.2213945978199488e-15,1.7765454350970114e-15,2.5536672629921838e-15,8.649363396340797e-16,1.1701277147187673e-14,6.586130259996152e-16,1.3513659713107713e-15,1.624349790263949e-15,1.7831861714104975e-15,1.845564779737696e-15,5.486580771578386e-16,5.274629617502298e-16,1.4156822139651288e-15,1.3360861196215762e-15,1.2529345107622016e-15,1.0804469331459897e-15,1.0382388437889611e-15
numpy-list,nan,12.9262746365,83.77056827000001,53.2555633425,45.867272075,42.691683488,40.2887848405,nan,3.109003070005733e-15,3.3307241635808442e-15,5.107063230236036e-15,3.1088037152534642e-15,2.6646820741926077e-15,4.440962910282371e-15,nan,1.1701509450449403e-14,6.812731162900182e-16,5.970238900973649e-16,5.75180254563467e-16,7.365006097817962e-16,7.666682590055453e-16,nan,5.277563736492694e-16,8.772558518242108e-16,5.266032377130265e-16,6.218771906667634e-16,5.508138230866166e-16,5.459080281514959e-16
ngsolve-list,nan,14.368801623,47.731099175000004,34.555734511000004,32.10257281,27.786136788,26.717914605000004,nan,5.329985816208207e-15,3.6704174946954735e-15,5.774680877044552e-15,3.77820247336529e-15,5.219579726925381e-15,5.441533671594894e-15,nan,1.1706509515348267e-14,6.632075305743831e-16,1.1391678734737004e-15,1.1991885634290822e-15,1.3158282322924628e-15,1.4648012998439608e-15,nan,1.4720044308948144e-15,9.805856765367908e-16,1.0038219717947205e-15,1.0548938593455604e-15,9.355225241701639e-16,9.960893007167934e-16
fenics-list,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/1647541c-pamm_main_over_va_lcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,2.9678768165000005,11.003561802,2.239610978,3.4355318465,3.8409327650000002,4.2516156375000005,4.2559792795,4.218917197850244e-15,4.663493597256384e-15,5.884248576541676e-15,1.332397804097186e-15,1.1103946358367e-15,1.4434829648727942e-15,3.552800284584067e-15,8.465617246124057e-16,1.5931477407041286e-16,1.0843510600999406e-15,1.4969291726063848e-15,1.8513982794418537e-15,1.927474950365407e-15,2.105960097143319e-15,7.181802154463851e-16,6.964142104765003e-16,1.947140391068722e-15,1.29276286882185e-15,1.1660069999045724e-15,1.1766103254534102e-15,1.2148184691040271e-15
numpy-list,nan,20.631821628,70.81190261,50.7172046005,44.050714922500006,40.6517641955,38.662845070500005,nan,4.8852650840290265e-15,4.996050028693964e-15,4.9960318806550824e-15,3.885828544757337e-15,5.2181072015181506e-15,3.552751532160618e-15,nan,1.5927785187410478e-16,1.3079637868984598e-15,1.1235414326848276e-15,9.35271941182902e-16,7.304906482812171e-16,6.257297422993681e-16,nan,6.935363420298122e-16,1.1886362819538826e-15,7.084691515035041e-16,7.0611378489033e-16,7.07537066051012e-16,6.991830877037332e-16
ngsolve-list,nan,21.808038497000002,21.540202589000003,27.279161632,26.297317107000005,22.0313975325,21.6463545625,nan,5.996534997603764e-15,6.4404816249543145e-15,5.885517851178448e-15,6.995318981766886e-15,6.3362160791252504e-15,5.670607049712461e-15,nan,1.5738819252459701e-16,1.2348496120195999e-15,1.4205516212577394e-15,1.4736870553138109e-15,1.4654454274644263e-15,1.514828514902142e-15,nan,1.4983957733816548e-15,1.5448652492874187e-15,1.3094353638345691e-15,1.196118703758307e-15,1.2057255410456203e-15,1.239597171368036e-15
fenics-list,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/1647541c736b319b776945cbd00db33978e45d84cc0bd02b136ae95bdddae19b.json <==
{
    "SOCKET_INFO": [
        {
            "model name": "AMD EPYC 7763 64-Core Processor",
            "physical id": "0",
            "cpu cores": "64",
            "cpu ids": [
                "0",
                "1",
                "2",
                "3",
                "4",
                "5",
                "6",
                "7",
                "8",
                "9",
                "10",
                "11",
                "12",
                "13",
                "14",
                "15",
                "16",
                "17",
                "18",
                "19",
                "20",
                "21",
                "22",
                "23",
                "24",
                "25",
                "26",
                "27",
                "28",
                "29",
                "30",
                "31",
                "32",
                "33",
                "34",
                "35",
                "36",
                "37",
                "38",
                "39",
                "40",
                "41",
                "42",
                "43",
                "44",
                "45",
                "46",
                "47",
                "48",
                "49",
                "50",
                "51",
                "52",
                "53",
                "54",
                "55",
                "56",
                "57",
                "58",
                "59",
                "60",
                "61",
                "62",
                "63",
                "128",
                "129",
                "130",
                "131",
                "132",
                "133",
                "134",
                "135",
                "136",
                "137",
                "138",
                "139",
                "140",
                "141",
                "142",
                "143",
                "144",
                "145",
                "146",
                "147",
                "148",
                "149",
                "150",
                "151",
                "152",
                "153",
                "154",
                "155",
                "156",
                "157",
                "158",
                "159",
                "160",
                "161",
                "162",
                "163",
                "164",
                "165",
                "166",
                "167",
                "168",
                "169",
                "170",
                "171",
                "172",
                "173",
                "174",
                "175",
                "176",
                "177",
                "178",
                "179",
                "180",
                "181",
                "182",
                "183",
                "184",
                "185",
                "186",
                "187",
                "188",
                "189",
                "190",
                "191"
            ]
        },
        {
            "model name": "AMD EPYC 7763 64-Core Processor",
            "physical id": "1",
            "cpu cores": "64",
            "cpu ids": [
                "64",
                "65",
                "66",
                "67",
                "68",
                "69",
                "70",
                "71",
                "72",
                "73",
                "74",
                "75",
                "76",
                "77",
                "78",
                "79",
                "80",
                "81",
                "82",
                "83",
                "84",
                "85",
                "86",
                "87",
                "88",
                "89",
                "90",
                "91",
                "92",
                "93",
                "94",
                "95",
                "96",
                "97",
                "98",
                "99",
                "100",
                "101",
                "102",
                "103",
                "104",
                "105",
                "106",
                "107",
                "108",
                "109",
                "110",
                "111",
                "112",
                "113",
                "114",
                "115",
                "116",
                "117",
                "118",
                "119",
                "120",
                "121",
                "122",
                "123",
                "124",
                "125",
                "126",
                "127",
                "192",
                "193",
                "194",
                "195",
                "196",
                "197",
                "198",
                "199",
                "200",
                "201",
                "202",
                "203",
                "204",
                "205",
                "206",
                "207",
                "208",
                "209",
                "210",
                "211",
                "212",
                "213",
                "214",
                "215",
                "216",
                "217",
                "218",
                "219",
                "220",
                "221",
                "222",
                "223",
                "224",
                "225",
                "226",
                "227",
                "228",
                "229",
                "230",
                "231",
                "232",
                "233",
                "234",
                "235",
                "236",
                "237",
                "238",
                "239",
                "240",
                "241",
                "242",
                "243",
                "244",
                "245",
                "246",
                "247",
                "248",
                "249",
                "250",
                "251",
                "252",
                "253",
                "254",
                "255"
            ]
        }
    ],
    "OS_INFO": "Ubuntu 20.04.6 LTS",
    "PYTHON_INFO": "Python 3.10.17",
    "PACKAGE_INFO": {
        "numpy": "1.24.4",
        "scipy": "1.10.1",
        "pymor": "2024.2.0",
        "ngsolve": "6.2.2501",
        "fenics-dijitso": null,
        "fenics-dolfin": null,
        "fenics-ffc": null,
        "fenics-fiat": null,
        "fenics-ufl": null
    }
}

==> data/4714c73a-pamm_main_over_va_hcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,3.8484154155,9.032526202,4.468299806,4.357299166000001,4.6620272405000005,5.1501024305000005,5.847889097,4.477120412991815e-15,6.550413635912e-15,4.219657772908116e-15,8.900569258719046e-16,6.702987929202917e-16,1.4436254258629627e-15,1.1117708321789793e-15,8.649553597968888e-16,1.1701256240264363e-14,6.937497507112531e-16,1.3537364079989317e-15,1.622943620332322e-15,1.7993586239198896e-15,1.838685179443474e-15,5.486598189545318e-16,5.274200802331437e-16,1.5029921606993033e-15,1.3293393057531726e-15,1.2317799068893884e-15,1.0804125088339871e-15,1.035055469531382e-15
numpy-list,nan,14.375095788500001,86.4488798095,54.59478085400001,46.399102249,42.199662842500004,39.679393064500005,nan,2.9977698361749746e-15,4.440931887020128e-15,4.329923846683775e-15,3.3307571660392207e-15,2.886650806006455e-15,2.664622718629365e-15,nan,1.1701525917323997e-14,6.656495781954779e-16,5.969325117492419e-16,5.754989065203318e-16,7.360411149185379e-16,7.664144928834475e-16,nan,5.307616865563804e-16,8.016126919341211e-16,5.265913505553384e-16,6.218850345434801e-16,5.505849492390764e-16,5.457739785853518e-16
ngsolve-list,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
fenics-list,nan,1.760564323,18.135049412500003,10.784038173999999,9.922807023,10.375114942,9.9327756745,nan,3.777006044172031e-15,3.3307622048670802e-15,4.440941824398628e-15,3.6638195556052114e-15,2.4428798808154775e-15,3.552768505062311e-15,nan,1.1701591651919921e-14,8.126768812563277e-16,4.497444329820902e-16,4.976935130646788e-16,7.111536549424079e-16,7.321550602963465e-16,nan,5.266688750894979e-16,1.1541220951886838e-15,5.745480716591432e-16,5.252862912080499e-16,5.366449389529873e-16,5.320211755560886e-16


==> data/4714c73a-pamm_main_over_va_lcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,3.9397322920000004,11.039869946500001,2.216068525,3.462935116,3.5579925495,4.5548081355,5.08784577,4.440967335890816e-15,4.5527951382477784e-15,4.440991120132912e-15,1.5544803922207623e-15,4.107916526353981e-15,1.5544756124097432e-15,2.997666065658256e-15,8.466042490869634e-16,1.5929295221109434e-16,1.1211262143887188e-15,1.463378555589098e-15,1.8373783791930617e-15,1.911189990248987e-15,2.1092309398842757e-15,7.216686869885382e-16,6.958735921570831e-16,1.946192353218299e-15,1.2717217079596854e-15,1.1974370107311468e-15,1.2066297986165153e-15,1.216871310775445e-15
numpy-list,nan,20.529872952,70.045490935,49.304214573500005,42.433867675500004,38.7000506175,36.71342385,nan,4.66330815026458e-15,4.10788973007547e-15,4.996040711757713e-15,3.552799101767973e-15,4.551953191924451e-15,3.7748420322356216e-15,nan,1.5939508836828232e-16,1.3534432417979207e-15,1.1240752527830454e-15,9.344888888929614e-16,7.315716265868098e-16,6.243042382064644e-16,nan,6.863932199702904e-16,1.1135470169389438e-15,7.10316710359301e-16,7.040330270050508e-16,7.085791820266331e-16,6.970058960674886e-16
ngsolve-list,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
fenics-list,nan,2.7303406480000003,7.331670481,7.252948742500001,7.430156820500001,7.527581326,7.6419537995,nan,4.441824260210021e-15,4.107879072644147e-15,4.440951762951538e-15,4.7739993884298954e-15,3.99685296248131e-15,4.885016830934881e-15,nan,1.5827412652896999e-16,1.2805630098779223e-15,1.0926364171401903e-15,9.28335562637792e-16,7.306855319268539e-16,6.273984906293671e-16,nan,6.972198330322743e-16,1.1339404068995202e-15,7.208990916265513e-16,7.038629321957535e-16,6.947008118786051e-16,6.736631930299798e-16


==> data/4714c73ae7a1d8e512f26c13dc6c0f3eeb3cf028e52aca9ea6b7f81f140f774c.json <==
{
    "SOCKET_INFO": [
        {
            "model name": "AMD EPYC 7763 64-Core Processor",
            "physical id": "0",
            "cpu cores": "64",
            "cpu ids": [
                "0",
                "1",
                "2",
                "3",
                "4",
                "5",
                "6",
                "7",
                "8",
                "9",
                "10",
                "11",
                "12",
                "13",
                "14",
                "15",
                "16",
                "17",
                "18",
                "19",
                "20",
                "21",
                "22",
                "23",
                "24",
                "25",
                "26",
                "27",
                "28",
                "29",
                "30",
                "31",
                "32",
                "33",
                "34",
                "35",
                "36",
                "37",
                "38",
                "39",
                "40",
                "41",
                "42",
                "43",
                "44",
                "45",
                "46",
                "47",
                "48",
                "49",
                "50",
                "51",
                "52",
                "53",
                "54",
                "55",
                "56",
                "57",
                "58",
                "59",
                "60",
                "61",
                "62",
                "63",
                "128",
                "129",
                "130",
                "131",
                "132",
                "133",
                "134",
                "135",
                "136",
                "137",
                "138",
                "139",
                "140",
                "141",
                "142",
                "143",
                "144",
                "145",
                "146",
                "147",
                "148",
                "149",
                "150",
                "151",
                "152",
                "153",
                "154",
                "155",
                "156",
                "157",
                "158",
                "159",
                "160",
                "161",
                "162",
                "163",
                "164",
                "165",
                "166",
                "167",
                "168",
                "169",
                "170",
                "171",
                "172",
                "173",
                "174",
                "175",
                "176",
                "177",
                "178",
                "179",
                "180",
                "181",
                "182",
                "183",
                "184",
                "185",
                "186",
                "187",
                "188",
                "189",
                "190",
                "191"
            ]
        },
        {
            "model name": "AMD EPYC 7763 64-Core Processor",
            "physical id": "1",
            "cpu cores": "64",
            "cpu ids": [
                "64",
                "65",
                "66",
                "67",
                "68",
                "69",
                "70",
                "71",
                "72",
                "73",
                "74",
                "75",
                "76",
                "77",
                "78",
                "79",
                "80",
                "81",
                "82",
                "83",
                "84",
                "85",
                "86",
                "87",
                "88",
                "89",
                "90",
                "91",
                "92",
                "93",
                "94",
                "95",
                "96",
                "97",
                "98",
                "99",
                "100",
                "101",
                "102",
                "103",
                "104",
                "105",
                "106",
                "107",
                "108",
                "109",
                "110",
                "111",
                "112",
                "113",
                "114",
                "115",
                "116",
                "117",
                "118",
                "119",
                "120",
                "121",
                "122",
                "123",
                "124",
                "125",
                "126",
                "127",
                "192",
                "193",
                "194",
                "195",
                "196",
                "197",
                "198",
                "199",
                "200",
                "201",
                "202",
                "203",
                "204",
                "205",
                "206",
                "207",
                "208",
                "209",
                "210",
                "211",
                "212",
                "213",
                "214",
                "215",
                "216",
                "217",
                "218",
                "219",
                "220",
                "221",
                "222",
                "223",
                "224",
                "225",
                "226",
                "227",
                "228",
                "229",
                "230",
                "231",
                "232",
                "233",
                "234",
                "235",
                "236",
                "237",
                "238",
                "239",
                "240",
                "241",
                "242",
                "243",
                "244",
                "245",
                "246",
                "247",
                "248",
                "249",
                "250",
                "251",
                "252",
                "253",
                "254",
                "255"
            ]
        }
    ],
    "OS_INFO": "Ubuntu 20.04.6 LTS",
    "PYTHON_INFO": "Python 3.12.10",
    "PACKAGE_INFO": {
        "numpy": "1.26.4",
        "scipy": "1.15.2",
        "pymor": "2024.2.0",
        "ngsolve": null,
        "fenics-dijitso": "2019.1.0",
        "fenics-dolfin": "2019.1.0",
        "fenics-ffc": "2019.1.0",
        "fenics-fiat": "2019.1.0",
        "fenics-ufl": "2019.1.0"
    }
}

==> data/59e1c5d9-pamm_main_over_m.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
10000,0.024093537,0.19062436800000002,0.056783075,0.0336239055,0.033632331,0.034547828,0.039516113000000005,9.809580298831983e-16,4.596984140719744e-16,3.695684386584419e-16,5.881185735430502e-16,4.695070664425636e-16,5.752971326714421e-16,6.802887249678564e-16,3.69538987712484e-16,1.3329840312759239e-14,8.79483237939485e-16,3.2775155886030185e-15,7.624209466840809e-16,7.631335411181798e-16,6.068811403731708e-16,1.0217228369163854e-16,8.360949783276126e-17,7.230399226408833e-16,4.87605138972578e-16,6.664266451560088e-16,4.839716147449612e-16,2.6974310494800973e-16
12690,0.0296468805,0.2148083635,0.0677448305,0.0448378735,0.047227795,0.05576924800000001,0.0548137905,6.636425980454886e-16,6.729999223028013e-16,5.635789266131088e-16,8.92503906604032e-16,8.92213487974765e-16,7.843308362855264e-16,5.657640549964185e-16,4.696488806731975e-16,1.3330733670182686e-14,7.698925271356775e-16,1.031902382552407e-15,9.622769058580814e-16,1.6273334352596931e-15,6.145432881988063e-16,1.3445621023815717e-16,9.339687546459074e-17,5.765418163227512e-16,9.95366268171742e-16,7.740314586879045e-16,5.583991928603804e-16,4.742319607710882e-16
16103,0.040631614499999996,0.2465506495,0.0865407225,0.057564852,0.056462820000000004,0.068073351,0.0689304285,1.1280521863582706e-15,5.590237003693752e-16,6.723736841121656e-16,6.871537683865711e-16,5.693128995721145e-16,7.811802853574267e-16,7.827763639481074e-16,2.852317002880847e-16,1.333115537674386e-14,7.734840173164341e-16,6.240618860028831e-16,1.2655044948308202e-15,5.6133601226451975e-15,7.762236697879546e-16,1.130967660458695e-16,1.1174676326751468e-16,6.930444711668052e-16,5.522149915203911e-16,3.9023842132659085e-16,3.2402613795773054e-16,5.276724177948434e-16
20434,0.04398946150000001,0.2731204185,0.27526242,0.10278720000000001,0.0732870495,0.082692339,0.09098837200000001,1.1101381614205851e-15,7.788571963168574e-16,6.688251560124364e-16,5.713125546237043e-16,5.647713668933006e-16,8.930486827103567e-16,2.459014520307025e-15,5.125991499187758e-16,1.333113123351068e-14,7.590034517952595e-16,7.407020524686785e-16,8.499023694772213e-16,2.7346469685092183e-15,6.38266886915319e-16,2.0641536938709647e-16,1.2087472223861525e-16,9.21454178127315e-16,8.237234132692783e-16,7.681621071879433e-16,4.4209088084978285e-16,3.2609402003284374e-16
25929,0.046879327500000005,0.31138044200000004,0.12900831699999998,0.082255085,0.0862674715,0.1021985185,0.11023626,1.1349195803727186e-15,7.820862317750561e-16,1.112251949736172e-15,7.807747896129935e-16,7.801583991830016e-16,7.898802158534811e-16,8.964558779234691e-16,2.8936437381775135e-16,1.3330784119542362e-14,7.873944026209115e-16,9.99177536698903e-16,1.9341723835323965e-15,3.000606624955136e-15,5.423198787837216e-16,1.9165973216302161e-16,1.2685070798582026e-16,1.2323672896848034e-15,8.638658684859864e-16,3.9360202806156726e-16,3.487496650633375e-16,3.0672185289615657e-16
32903,0.04974345000000001,0.357768941,0.161384047,0.11403840750000001,0.11176417350000001,0.1266494035,0.14272792750000002,1.1939084580371101e-15,1.0010176492591277e-15,8.942459594477333e-16,1.3342835624162603e-15,8.905251423326035e-16,7.79938479778245e-16,1.0013523148301963e-15,2.3085774002384463e-16,1.3330674587613891e-14,8.017218058555678e-16,5.225443789374081e-16,8.113850479131227e-16,3.6258276543651275e-15,9.657211896404354e-16,1.5995572258717327e-16,1.6257623874055576e-16,7.612263622146119e-16,4.871964108129307e-16,5.888936554462871e-16,5.198420481305585e-16,3.470536485706001e-16
41753,0.05074461350000001,0.421295831,0.212445924,0.1295320365,0.1317362645,0.1524394195,0.1715583695,1.1136755415082614e-15,1.4439239671735825e-15,6.769825892116976e-16,1.222701101026436e-15,1.5551694463997969e-15,8.899469287605746e-16,1.7974141595005073e-15,3.241920723244321e-16,1.3330378337338967e-14,7.862565871573145e-16,4.975124247224821e-16,1.6170289255290935e-15,1.8844299572568275e-14,5.635649937287129e-16,1.4575497243793673e-16,1.283586351589317e-16,3.7992544983812986e-16,4.441037208324092e-16,6.584571518304115e-16,5.970659802841731e-16,3.052018154069924e-16
52983,0.069806332,0.49597676700000004,0.344483247,0.18164291000000002,0.22879776350000003,0.23247832350000003,0.26776299550000005,1.4065107813183019e-15,1.3330558991340194e-15,1.3330203632739722e-15,1.1113670401290218e-15,1.9990998274463154e-15,7.790824098924173e-16,1.4444099354165824e-15,3.6227429485152335e-16,1.3331319533023312e-14,7.446045056016338e-16,7.136298073903334e-16,1.0490717789254675e-15,1.7257000629205134e-15,8.067604467688187e-16,2.801745232318876e-16,1.5183904958903304e-16,9.393063062433514e-16,5.804344266487285e-16,9.277196288734617e-16,6.088461541913403e-16,4.696496586886614e-16
67234,0.08738606850000001,0.6143166205,0.42243390000000003,0.23556405550000004,0.304705074,0.30529543300000006,0.346773491,1.3569358876711714e-15,7.795043289600622e-16,1.6662618847507324e-15,1.0074570978511797e-15,1.222303301280902e-15,1.4438056140784642e-15,1.1115001473426544e-15,2.822379755421082e-16,1.3330834936349418e-14,7.322540289792479e-16,7.508201297766095e-16,3.228780387128406e-15,1.90123596375237e-14,6.827273190215895e-16,2.213876901804915e-16,1.6511943205112948e-16,8.009473678816821e-16,6.730102742225589e-16,6.823294398991523e-16,4.3732371716670188e-16,4.589083651211629e-16
85317,0.11007032900000001,0.855319275,0.5285399375000001,0.41313317550000006,0.38044321700000006,0.424475994,0.4352304925,1.4491358924254371e-15,1.11085474827292e-15,1.3335187200993078e-15,1.6658957997319447e-15,2.1098817342678503e-15,1.6660215597337383e-15,2.469092300816249e-15,4.76639304178392e-16,1.3330602891297536e-14,7.221537315739987e-16,1.0415155945206185e-15,1.098563791767549e-15,2.364086502804582e-15,1.1369028076885599e-14,2.9226100708488365e-16,1.3764753778474662e-16,7.969867409626071e-16,8.985615720133654e-16,6.938987474268912e-16,5.449370829666823e-16,5.335158395109008e-16
108264,0.1454108255,0.9101188425000001,0.6356421735,0.43419475500000004,0.467177971,0.5329934980000001,0.6996887045,1.8881142447766706e-15,1.1108581288922656e-15,1.998821344003489e-15,1.6657902337842858e-15,1.998882687252888e-15,1.333084162732676e-15,3.145159770509962e-15,5.126207894970632e-16,1.3330632218956615e-14,7.83653728334964e-16,5.231653725184372e-16,6.81743549371195e-16,3.389737763146682e-15,5.381437251669346e-16,2.6745385353971304e-16,2.4132408372280984e-16,4.3006767000778914e-16,4.235456987111587e-16,5.063689704244787e-16,4.861516857906747e-16,4.904216750870908e-16
137382,0.190175106,1.126368967,0.7709151780000001,0.600523345,0.6693437275,0.7315743370000001,0.8146636425,2.1281915449430077e-15,1.2217500752627025e-15,1.88770027649732e-15,2.5537365359857478e-15,2.109770985225674e-15,2.1098241046115697e-15,1.3330992138312732e-15,3.919861902101901e-16,1.3331052814867456e-14,7.125536793083064e-16,1.8730654239494537e-15,2.877181923107523e-13,3.665037553144264e-15,8.503773883342714e-16,2.2461219341702607e-16,2.0200418679259228e-16,8.896630897817932e-16,6.1794026298522715e-16,7.675340734283207e-16,6.132478569405752e-16,4.377137622004573e-16
174333,0.26121613250000003,1.6005601945,0.9041526990000001,0.7192016015,0.8033876025000001,0.9681502335000001,1.014835332,1.8427684255932128e-15,1.4443751764408287e-15,1.776766466888164e-15,1.998874280118791e-15,2.4428171650126658e-15,1.887724836696675e-15,2.554152498689437e-15,4.674881215506589e-16,1.3330787348700615e-14,6.725833211544813e-16,5.927171095014697e-16,8.08089142865779e-16,3.2709147349603527e-15,6.783390098659874e-16,3.9722748362047196e-16,2.6739621440693704e-16,5.815498333410111e-16,5.610305597386393e-16,5.425497156895904e-16,3.9376103191274514e-16,3.8048278941620675e-16
221222,0.346357927,1.7308458615000002,1.1150762225,0.868044785,0.9702866035000001,1.185332795,1.3988759535000002,1.7788869804813023e-15,1.8876480229220826e-15,2.1096985006306286e-15,2.2216621823736484e-15,2.220862196733152e-15,1.7768402126144013e-15,1.7766640640813104e-15,4.0651779769354973e-16,1.3330744187818994e-14,6.132484798687565e-16,7.631641686144553e-16,2.1598613760554364e-15,2.4036054648886945e-15,7.777631882710894e-16,3.6223727768848746e-16,2.7379592615265424e-16,5.0469349965244e-16,7.86302360594456e-16,1.0637232871199284e-15,7.312055415030643e-16,6.84477089888642e-16
280722,0.47070425000000005,2.1621864705,1.3530942395,1.078966108,1.1811124615000002,1.4395120135000001,1.7582236305000003,2.1377431276347605e-15,1.998776871929814e-15,1.7765455917374863e-15,1.9987364259795933e-15,3.552871595448117e-15,2.4429234230069954e-15,1.7765982796422737e-15,4.267020855418109e-16,1.3330760729051341e-14,7.094912130595075e-16,6.894492427930335e-16,9.56876377255886e-16,3.2657309310329808e-15,6.771830332923411e-16,2.9614900182624295e-16,2.8712980667251255e-16,5.81455034237312e-16,6.074999215010063e-16,8.694242410600725e-16,8.253217280279574e-16,6.261316063763621e-16
356225,0.6845186455000001,3.167133688,1.7134226935,1.307694004,1.542315198,1.805673976,2.0496300510000003,2.5495738731181784e-15,2.1110724636032797e-15,2.0000576600361366e-15,3.330842702663302e-15,2.886771521469901e-15,2.9979197620176802e-15,2.6647822037018034e-15,4.935018935092306e-16,1.3330851592282592e-14,6.393439294887972e-16,1.3650789241462633e-15,2.008656648853008e-15,8.326544478360777e-15,1.425751529060963e-15,4.200121730532877e-16,2.9202764419424575e-16,1.3650210217133647e-15,1.2058659493464455e-15,6.503972983366882e-16,6.287627801473027e-16,6.120023969139272e-16
452035,0.985579179,3.4675992065,1.994342,2.0188268430000003,2.0254159530000004,2.1980446220000003,2.56448736,3.672100830454128e-15,2.666314186813751e-15,2.2206611691562133e-15,8.885223398295753e-16,2.9977581860394725e-15,3.7748764215450024e-15,3.9969117512866986e-15,6.783075277726254e-16,1.3330838720144176e-14,5.912293663954313e-16,1.6194970318354203e-15,1.694418896245104e-15,2.1083527516843458e-15,1.867333841221858e-15,5.917530654259857e-16,4.4031179864042236e-16,1.226961990835777e-15,1.1184770514718905e-15,9.150542506149723e-16,7.395169667906999e-16,8.712608692780073e-16
573615,1.5678071470000001,4.444766700000001,2.68321699,2.540925056,2.5054197795000004,2.725938704,3.1203070565,2.4091502900542536e-15,2.3316137833502415e-15,5.10711848502799e-15,8.885496742359268e-16,3.663861111181624e-15,2.9977244699485873e-15,3.2197184728560296e-15,6.269532842941175e-16,1.3330810609872065e-14,7.666332790134866e-16,8.51814008869353e-16,9.322541287912793e-16,1.4416746969002722e-15,9.618505192054218e-16,5.324807698516472e-16,4.3661592723301434e-16,5.46316733127978e-16,8.42021709149991e-16,1.0250108991853056e-15,9.184973917031528e-16,9.948464061175026e-16
727895,2.1129476195,5.693898471500001,3.1367136635,2.7188317680000003,3.3164659835000005,3.315037133,4.0259084165,3.4173519573904077e-15,4.329970519676749e-15,4.552016635936484e-15,2.9977203307365457e-15,1.4435051008493432e-15,4.1079339880010215e-15,2.3316200724357254e-15,6.644593145617156e-16,1.3331081916507378e-14,6.368364954674805e-16,6.4496026164516185e-15,6.814260194324735e-15,1.4261336597281172e-14,1.6690446393855471e-15,6.174279096901269e-16,4.765292849628826e-16,8.207475600183444e-16,9.09262269312238e-16,1.0006540113224642e-15,1.1641323779874873e-15,1.2603685472243e-15
923671,2.8335372120000004,8.310783675,4.0364471655,3.8131302315,3.7247390250000003,4.446737236000001,4.571451554,3.996956863899039e-15,2.775662217904847e-15,5.5511621727340945e-15,1.2215885244187612e-15,3.774863259523743e-15,8.88569572510644e-16,4.663002139210463e-15,6.34215473292927e-16,1.3330724398381504e-14,5.805044045564599e-16,1.175621373597184e-15,1.3183769785136929e-15,5.5565044392997765e-15,1.292670232093532e-15,5.828761532080996e-16,5.565159531065591e-16,6.546795478197368e-16,1.0237061674210708e-15,1.1616385485197188e-15,1.1305527247841528e-15,1.1624916321753612e-15
1172102,3.5716429625000004,9.4002644415,4.9905775075,4.728662268000001,5.065620571,5.5017282155,6.2841903605,4.965305849550127e-15,4.662972827057687e-15,5.66302926881604e-15,9.995949544122296e-16,1.2215248092356911e-15,2.886742524092184e-15,1.3325124083767006e-15,6.603109129833438e-16,1.3331154315492378e-14,5.723653912243391e-16,1.3548514558786655e-15,1.2533397526213532e-15,1.559783367042224e-15,1.440051160269172e-15,6.336247436978892e-16,5.957452772884107e-16,6.700266066049559e-16,1.046299216359123e-15,1.0946661051827692e-15,1.1315789096575333e-15,1.1527784892269217e-15
1487352,4.625909868000001,13.913992441000001,6.3295584815,6.021068667000001,6.365502258000001,6.633215728500001,7.261823486500001,5.049723851614949e-15,4.330333878366623e-15,6.228622296102389e-15,7.775199217900907e-16,7.821325496992202e-16,4.107949246855895e-15,5.1071109735078665e-15,1.1188967499905766e-15,1.333097516321172e-14,7.525079370207847e-16,2.0401937607164587e-15,2.7388930640276024e-15,2.7681511772268206e-15,2.8020578056499437e-15,7.60971751875876e-16,6.959708243971246e-16,1.0931325281024602e-15,1.289796314040569e-15,1.8482433987503106e-15,1.7891305316797557e-15,1.792867217696216e-15
1887392,5.649945382,18.094359605500003,7.9402421705,7.383083259,7.894757651500001,8.480601512,10.147331221000002,5.884254014504372e-15,4.2189369756919655e-15,8.597662484217181e-15,1.6654597914488991e-15,1.2214121021864101e-15,2.555420419822674e-15,1.221611000457235e-15,1.2863577188350835e-15,1.333093356324722e-14,6.95475729678356e-16,2.0518775911967964e-15,2.3877608062751304e-15,5.3028786382424236e-15,2.3759366680236545e-15,7.924921527083568e-16,6.917778468693906e-16,1.5591966728817463e-15,1.5322116536743666e-15,1.3667868647112748e-15,1.2384767212985127e-15,1.2163158094694382e-15
2395027,7.347576319000001,25.365728604,9.975685923,9.267871862,9.9241279405,10.608252429500002,11.969998394000001,8.103512713631892e-15,5.440130633878162e-15,7.315651180444068e-15,1.5544560151365545e-15,8.883391880731253e-16,3.885861651963032e-15,2.775648879940918e-15,1.282886572100086e-15,1.333084890892944e-14,6.649829977825508e-16,2.320964447117348e-15,2.726737541488936e-15,3.233370494400718e-15,2.769913608926534e-15,1.1000286322220195e-15,7.937014658510247e-16,2.90428260630895e-15,2.2862670478982333e-15,1.782507251717048e-15,1.554572186831413e-15,1.5327227211687888e-15
3039195,9.5573716985,34.3267237385,14.361868192000001,11.556612448500001,12.447586461,14.2316700015,15.935831278000002,5.301980802029882e-15,7.21648196135269e-15,1.0436128763676788e-14,1.8874873346759548e-15,1.2214693333510042e-15,8.88394563916701e-16,1.5544462156327522e-15,1.1087561191024333e-15,1.3330911593699365e-14,6.763335380578497e-16,2.321317659295289e-15,3.7909061016600385e-15,4.238621879991163e-15,3.306575646742864e-15,9.65395281857793e-16,9.529626726121663e-16,3.0550909180014236e-15,2.568455462460244e-15,2.497326883455167e-15,2.358930623506843e-15,2.189327050633799e-15
3856620,12.626253613000001,46.470747289500004,18.2573568965,14.618877599000001,15.762747719500002,17.8879655615,19.496030978500002,6.772416809113386e-15,6.994458042120397e-15,1.2101456329630206e-14,9.99479269886696e-16,1.44342606711059e-15,1.4434400176155305e-15,1.8875377219623466e-15,1.2927419805818417e-15,1.333123401476509e-14,6.125101476568358e-16,2.3689022969639093e-15,2.3300854077986407e-15,1.6235713679299022e-14,2.6813032094750433e-15,1.2907416198945648e-15,1.1266850217456907e-15,2.341719492666472e-15,2.3060619764496308e-15,2.3336522526684837e-15,2.2281071450756738e-15,2.2230801008434527e-15
4893901,16.1911891575,95.06150566600002,22.971105433,18.8727770505,20.1163408875,23.067067162500003,26.059262999500003,1.1288426195745177e-14,8.43773035299941e-15,7.771603680357358e-15,1.8874741859798397e-15,8.884366602225557e-16,7.77462576112737e-16,1.776542771013706e-15,1.6293326103100134e-15,1.3331110238700753e-14,7.297063557448326e-16,4.059828997417283e-15,4.45600683902618e-15,1.2821745229005495e-14,4.728929565945558e-15,1.2924086926245638e-15,1.0611623090713907e-15,2.2917714125344755e-15,2.68333862968872e-15,2.557791479248507e-15,2.5302731240339647e-15,2.497654009276232e-15
6210169,20.113033647,131.1604911345,28.877937554000003,23.652118607,25.104916824500002,28.272271135000004,32.354486586,8.218913011764619e-15,6.66136709856647e-15,1.0547146608446628e-14,9.994915179677108e-16,1.5544466781631264e-15,1.7764615612448002e-15,1.5544174146749011e-15,1.900168680960948e-15,1.3331758437351137e-14,6.417017595352211e-16,5.1530549296864115e-15,6.398182608491976e-15,8.66710696842903e-15,6.553391745931682e-15,1.4832359813507412e-15,1.462557011785813e-15,4.8234145102342996e-15,3.454840540787952e-15,2.577252249349017e-15,2.6890337130547975e-15,3.152901636459109e-15
7880463,25.656138949000002,172.88841341,38.5638062565,30.5902289355,32.6945460735,37.455890316,42.0165517055,9.995695321032807e-15,1.1435310014597095e-14,1.9650975280291987e-14,2.4426118440675054e-15,1.998486444559986e-15,1.2222158815049546e-15,1.9985709472348085e-15,2.2651793984489026e-15,1.333164440467854e-14,6.864945635610488e-16,2.7183432364092836e-15,3.956849688384793e-15,6.145061256603817e-15,4.423395913951248e-15,1.6920111144611761e-15,1.586082079075329e-15,1.5807723170920152e-15,2.6811201430503686e-15,3.2922268400220227e-15,3.0890048487383785e-15,3.31493654617447e-15
10000000,36.424237568,219.65614723750002,46.26532647100001,37.512429293500006,39.735705291500004,45.1431017055,50.505769727,1.3181466128331251e-14,1.3433709096188796e-14,1.4988034751269025e-14,1.887459850237083e-15,1.998504621686066e-15,1.6654541599390253e-15,1.6670889063965639e-15,2.1256186983931217e-15,1.3331393501242765e-14,5.246123068483327e-16,4.778233589283703e-15,4.96611035427595e-15,5.127780272485826e-15,5.378237055014712e-15,1.8164001302748554e-15,1.5361996009265292e-15,2.6775729771962417e-15,3.8803542644924264e-15,4.440436614913977e-15,4.55788230426601e-15,4.5688953353536745e-15


==> data/59e1c5d9-pamm_main_over_n.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
50,1.0317167685,2.3559429995,1.903552914,2.160803222,2.4895414980000004,2.7505593395000005,3.2575590535,3.977171360770081e-15,2.55363612503912e-15,3.108683584339626e-15,8.883122779839167e-16,5.597924698709672e-16,2.7756191211276937e-15,2.9976739346473083e-15,1.096507299156977e-15,1.563493831753877e-14,4.899221494265282e-16,1.4850503278721714e-15,1.5752254633982311e-15,1.7204687414017243e-15,1.8005781713385937e-15,8.767006825453573e-16,6.135841386591301e-16,6.202561020674327e-16,8.021571396375683e-16,9.62459365243795e-16,9.916012279608864e-16,9.572037188921602e-16
100,3.082676465,8.367924078000001,4.316817262500001,4.097151370500001,4.455091625,5.093985378000001,4.841239262,4.0324840143933964e-15,3.4417582140051463e-15,6.994456931623307e-15,1.2213985738775877e-15,8.88496704839024e-16,7.774701492687615e-16,3.1087686508339846e-15,7.037072101613926e-16,1.3331007957757797e-14,5.917497125237272e-16,1.7429721701971776e-15,1.947588917109202e-15,3.2783872501319785e-15,2.0131098698251077e-15,8.311015709291018e-16,6.526108816685516e-16,1.4932670167669639e-15,1.527445799363299e-15,1.3783706755758466e-15,1.2538662600988946e-15,1.1450015034609986e-15
150,5.0819869955,18.394315551000002,7.587744237500001,6.1404340765,6.426819213,6.701949212500001,7.090225651500001,4.816288683696296e-15,4.440961143865667e-15,6.3283571526214265e-15,7.777180236433224e-16,1.1105695444018357e-15,4.33006532567623e-15,3.2198350892025397e-15,1.8497653722676e-15,1.9305191870223694e-14,6.915207576715901e-16,2.057966773434865e-15,2.1478300917516803e-15,2.1885327163582205e-15,2.309221185778555e-15,1.4910605204576106e-15,4.398273859425008e-16,1.4057993606724047e-15,1.264649631719874e-15,1.1887980265038981e-15,1.2812984051874505e-15,1.4477181842746082e-15
200,6.488347343000001,32.032362430000006,10.843177240000001,8.405990922,8.50655657,8.653637123000001,9.883677736,4.590183025174998e-15,5.10722222911911e-15,5.222954930747533e-15,8.889202306751097e-16,1.6656431339887602e-15,4.108005211166384e-15,1.9987628040341057e-15,1.918533214919784e-15,1.945274573314194e-14,8.013340790698967e-16,1.0510924657045402e-14,8.384666658792859e-15,2.1444170820249448e-15,3.58631793485334e-15,1.005841254513338e-15,4.599194515090006e-16,1.1606517175285e-15,1.4488285709691051e-15,1.7804758130014797e-15,1.8513911102460856e-15,1.9409237381673263e-15
250,8.426065198500002,49.4098562115,15.153515148500002,11.3996702755,11.026590077000002,10.978325955,12.394580109,5.638077018983239e-15,4.108251738434702e-15,5.2236273422278676e-15,6.714747404421154e-16,1.554669920168512e-15,3.55294350441635e-15,3.9970445389992936e-15,1.7248385103342044e-15,2.1645813262876137e-14,9.33607488658341e-16,3.434576747337272e-15,3.3760334608761298e-15,2.412345866938661e-15,2.3342306245269015e-15,1.0326258179383524e-15,4.299559855738968e-16,1.5878270564296494e-15,1.058688647332719e-15,1.3814916040453322e-15,1.5370011847231667e-15,1.597238787520046e-15
300,10.039936408,71.47643635200001,19.450988897000002,13.502512487,13.220096845,13.005603679500002,14.869742585000001,6.601833491010345e-15,3.664546641638657e-15,5.372936724053962e-15,1.3328506588389684e-15,1.3328990935742002e-15,3.997030865504245e-15,3.331057908731363e-15,1.9134751070573916e-15,2.2872338699508647e-14,1.0694188249946495e-15,9.641711517157499e-15,4.1532706083982886e-15,2.8145516122207776e-15,2.855472356320919e-15,1.1184900924209107e-15,4.491866212856707e-16,3.1524512243327183e-15,1.6735156141692526e-15,1.3437113837215066e-15,1.1707464081279593e-15,1.0244370379892376e-15
350,12.049286321,94.009194156,25.101904912000002,16.483671843000003,16.276028826,15.393119199500001,16.410718541500003,6.1387913844890866e-15,3.8868153031746914e-15,5.662439322130564e-15,1.1108319839580837e-15,9.997943408140386e-16,3.997134931702637e-15,5.329379774305999e-15,2.0610905649387604e-15,2.8600830324825325e-14,1.0240800464252122e-15,3.573863218584807e-14,2.3859719710921594e-15,1.013169178099889e-14,2.2255685086854247e-15,1.1319845773764108e-15,3.768729570401433e-16,1.2223740638211845e-15,1.5906005558709959e-15,1.29476526253959e-15,1.3028058708053938e-15,1.2530754946242875e-15
400,14.133987034500002,124.598112889,30.839382210000004,18.929742230000002,18.5308643845,19.1804671525,19.829098408,5.435115755739709e-15,3.997213147075456e-15,6.380670816982106e-15,1.0003443584817254e-15,1.0008430696794051e-15,2.3319206187218033e-15,5.662398738389606e-15,1.928783221957679e-15,2.581464945191083e-14,1.1219658249505946e-15,1.0299804938454118e-14,3.1132456389658758e-15,2.649880442991704e-15,4.445920490517351e-15,1.2474700377734483e-15,3.716989238215654e-16,1.854085031031175e-15,2.0960348813700993e-15,1.3612942410362312e-15,1.3331048140801294e-15,1.3069650222513096e-15
450,15.4297980405,156.04384467200003,37.484392296,21.936054847500003,20.881095351,22.099434307000003,21.3861252325,7.386599960857428e-15,4.441756137591956e-15,7.304399450826222e-15,1.665910886663975e-15,1.1109766408354262e-15,2.998026802926372e-15,7.438707724269535e-15,1.8513461197376125e-15,2.925610629358872e-14,1.088968390491303e-15,3.9159545389807555e-15,2.4434105112711483e-15,2.821328979555993e-15,2.562185117476037e-15,1.2048174884266017e-15,3.6299656246379223e-16,2.5035719119113597e-15,1.476801926932786e-15,1.2648746804675465e-15,1.1497143931683087e-15,1.0351771175073338e-15
500,17.656263369500003,193.3675902315,44.140545874000004,22.825804518,23.8332295035,23.30377607,23.826059715,7.733061770030005e-15,4.8856584809992076e-15,6.7726345393145364e-15,3.55311211896452e-15,1.9988754554859386e-15,5.3294173527981545e-15,4.552288072040175e-15,1.6899649095307122e-15,4.076637110163328e-14,1.150861077088523e-15,3.494305950248217e-14,7.807728540560444e-15,9.004463685499013e-15,5.112487364317403e-15,1.0814576949102515e-15,3.641381629110087e-16,1.788321023584987e-15,2.1613364572906907e-15,1.260968000826977e-15,1.104695232609493e-15,1.1042287181493112e-15


==> data/59e1c5d9-pamm_main_over_va_hcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,3.120984699,9.104985361,4.423081483000001,4.108194417,4.7244562640000005,5.414685826,5.1043691110000005,4.0324840143933964e-15,3.4417582140051463e-15,6.994456931623307e-15,1.2213985738775877e-15,8.88496704839024e-16,7.774701492687615e-16,3.1087686508339846e-15,7.037072101613926e-16,1.3331007957757797e-14,5.917497125237272e-16,1.7429721701971776e-15,1.947588917109202e-15,3.2783872501319785e-15,2.0131098698251077e-15,8.311015709291018e-16,6.526108816685516e-16,1.4932670167669639e-15,1.527445799363299e-15,1.3783706755758466e-15,1.2538662600988946e-15,1.1450015034609986e-15
numpy-list,nan,15.937646906000001,84.64391272600001,53.48260157,46.175276334,42.611125868,39.914107223,nan,3.7748509989614276e-15,3.2197215661898696e-15,2.664641255655968e-15,2.9976859808901585e-15,3.330770665328508e-15,3.4417509665953988e-15,nan,1.333105566651997e-14,6.75775157400958e-16,1.1397315644997894e-15,2.5159562432531826e-15,7.560732080212185e-15,1.849518472040617e-15,nan,7.385891503023584e-16,9.435659525128811e-16,7.338914128418691e-16,7.876089790531258e-16,7.167124534386539e-16,7.052032047705591e-16
ngsolve-list,nan,14.309795227,46.556798625000006,34.410710832,28.524766758000002,25.398049361,26.560051336,nan,5.884921673719395e-15,4.221318264895772e-15,4.448176383724905e-15,6.995492265191207e-15,5.330754202092092e-15,4.9978602051932625e-15,nan,1.3334884568721833e-14,7.459888521900422e-16,1.3851451839316752e-15,6.122692530376409e-15,8.827350059787812e-15,1.5069027110750656e-15,nan,1.5820937427632835e-15,6.625743097804048e-16,9.047033074560379e-16,1.1228253602301074e-15,1.195208838280234e-15,1.2189140914551582e-15
fenics-list,nan,1.7679925360000002,18.512329731,11.555734459,10.803458868,11.313844268,10.900852857,nan,2.999298829807012e-15,3.330800574473981e-15,2.664797698528667e-15,3.3308544901219777e-15,3.5528875785652384e-15,4.004227584259688e-15,nan,1.3330994840171988e-14,6.908116339481154e-16,5.5631256985137e-16,1.320529953361314e-15,7.930694709278992e-15,8.415075494781694e-16,nan,7.522875926845233e-16,7.849686440255089e-16,7.151722552336863e-16,8.449354201673866e-16,6.871484441770171e-16,6.815953373353883e-16


==> data/59e1c5d928f8ea09d38a614e46057f92100c0de2f8df1ad76ed5dbab4f85400a.json <==
{
    "SOCKET_INFO": [
        {
            "model name": "AMD EPYC 7763 64-Core Processor",
            "physical id": "0",
            "cpu cores": "64",
            "cpu ids": [
                "0",
                "1",
                "2",
                "3",
                "4",
                "5",
                "6",
                "7",
                "8",
                "9",
                "10",
                "11",
                "12",
                "13",
                "14",
                "15",
                "16",
                "17",
                "18",
                "19",
                "20",
                "21",
                "22",
                "23",
                "24",
                "25",
                "26",
                "27",
                "28",
                "29",
                "30",
                "31",
                "32",
                "33",
                "34",
                "35",
                "36",
                "37",
                "38",
                "39",
                "40",
                "41",
                "42",
                "43",
                "44",
                "45",
                "46",
                "47",
                "48",
                "49",
                "50",
                "51",
                "52",
                "53",
                "54",
                "55",
                "56",
                "57",
                "58",
                "59",
                "60",
                "61",
                "62",
                "63",
                "128",
                "129",
                "130",
                "131",
                "132",
                "133",
                "134",
                "135",
                "136",
                "137",
                "138",
                "139",
                "140",
                "141",
                "142",
                "143",
                "144",
                "145",
                "146",
                "147",
                "148",
                "149",
                "150",
                "151",
                "152",
                "153",
                "154",
                "155",
                "156",
                "157",
                "158",
                "159",
                "160",
                "161",
                "162",
                "163",
                "164",
                "165",
                "166",
                "167",
                "168",
                "169",
                "170",
                "171",
                "172",
                "173",
                "174",
                "175",
                "176",
                "177",
                "178",
                "179",
                "180",
                "181",
                "182",
                "183",
                "184",
                "185",
                "186",
                "187",
                "188",
                "189",
                "190",
                "191"
            ]
        },
        {
            "model name": "AMD EPYC 7763 64-Core Processor",
            "physical id": "1",
            "cpu cores": "64",
            "cpu ids": [
                "64",
                "65",
                "66",
                "67",
                "68",
                "69",
                "70",
                "71",
                "72",
                "73",
                "74",
                "75",
                "76",
                "77",
                "78",
                "79",
                "80",
                "81",
                "82",
                "83",
                "84",
                "85",
                "86",
                "87",
                "88",
                "89",
                "90",
                "91",
                "92",
                "93",
                "94",
                "95",
                "96",
                "97",
                "98",
                "99",
                "100",
                "101",
                "102",
                "103",
                "104",
                "105",
                "106",
                "107",
                "108",
                "109",
                "110",
                "111",
                "112",
                "113",
                "114",
                "115",
                "116",
                "117",
                "118",
                "119",
                "120",
                "121",
                "122",
                "123",
                "124",
                "125",
                "126",
                "127",
                "192",
                "193",
                "194",
                "195",
                "196",
                "197",
                "198",
                "199",
                "200",
                "201",
                "202",
                "203",
                "204",
                "205",
                "206",
                "207",
                "208",
                "209",
                "210",
                "211",
                "212",
                "213",
                "214",
                "215",
                "216",
                "217",
                "218",
                "219",
                "220",
                "221",
                "222",
                "223",
                "224",
                "225",
                "226",
                "227",
                "228",
                "229",
                "230",
                "231",
                "232",
                "233",
                "234",
                "235",
                "236",
                "237",
                "238",
                "239",
                "240",
                "241",
                "242",
                "243",
                "244",
                "245",
                "246",
                "247",
                "248",
                "249",
                "250",
                "251",
                "252",
                "253",
                "254",
                "255"
            ]
        }
    ],
    "OS_INFO": "Ubuntu 20.04.6 LTS",
    "PYTHON_INFO": "Python 3.12.10",
    "PACKAGE_INFO": {
        "numpy": "1.26.4",
        "scipy": "1.15.2",
        "pymor": "2024.2.0",
        "ngsolve": "6.2.2501",
        "fenics-dijitso": "2019.1.0",
        "fenics-dolfin": "2019.1.0",
        "fenics-ffc": "2019.1.0",
        "fenics-fiat": "2019.1.0",
        "fenics-ufl": "2019.1.0"
    }
}

==> data/d0-e8-pamm_main_over_va_hcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,min-runtime,ScipyQR-rel-runtime,MGS2-rel-runtime,rsCholQR-rel-runtime,pnCholQR(2)-rel-runtime,pnCholQR(3)-rel-runtime,pnCholQR(4)-rel-runtime,pnCholQR(5)-rel-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,13.3731102405,13.2627699265,5.4330848635,6.8432190465,7.615278002,6.653924283,8.157613975,5.4330848635,2.46142119559771,2.44111223360426,1,1.25954576790681,1.40164900665554,1.2247046475754,1.50147000828271,4.53E-15,4.33E-15,6.77E-15,1.11E-15,1.11E-15,5.55E-15,2.33E-15,8.65E-16,1.17E-14,7.70E-16,1.36E-15,1.59E-15,1.80E-15,1.84E-15,5.23E-16,4.89E-16,1.02E-15,1.49E-15,1.10E-15,9.93E-16,9.23E-16
numpy-list,nan,21.40868391,102.8419231755,66.700524845,58.9260864155,56.2398575935,54.5450882215,21.40868391,nan,1,4.8037480308382,3.11558268249475,2.75243852743211,2.62696473215854,2.54780202514093,nan,3.11E-15,3.89E-15,2.89E-15,4.00E-15,2.89E-15,3.33E-15,nan,1.17E-14,7.34E-16,5.62E-16,6.21E-16,7.36E-16,7.48E-16,nan,4.96E-16,1.08E-15,5.72E-16,6.44E-16,5.07E-16,4.95E-16
ngsolve-list,nan,12.394029716,43.6752939465,32.0213585005,30.0945298675,23.6632893625,23.729759973,12.394029716,nan,1,3.52389779170189,2.58361156413577,2.4281473061703,1.90924904205708,1.91461215736527,nan,4.33E-15,5.22E-15,5.66E-15,6.11E-15,3.57E-15,4.55E-15,nan,1.17E-14,7.02E-16,1.10E-15,1.23E-15,1.35E-15,1.47E-15,nan,1.46E-15,1.18E-15,1.17E-15,1.03E-15,8.83E-16,1.01E-15
fenics-list,nan,6.5065365975,34.6604308475,22.5509683885,21.7613664715,21.9573764335,20.9191986355,6.5065365975,nan,1,5.32701696641767,3.46589434341532,3.3445391638712,3.37466424794055,3.21510504429311,nan,3.11E-15,3.00E-15,3.77E-15,3.44E-15,3.11E-15,3.55E-15,nan,1.17E-14,7.22E-16,4.57E-16,7.50E-16,7.14E-16,7.35E-16,nan,5.21E-16,1.08E-15,5.21E-16,5.51E-16,5.20E-16,5.10E-16


==> data/d0-e8-pamm_main_over_va_lcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,min-runtime,ScipyQR-rel-runtime,MGS2-rel-runtime,rsCholQR-rel-runtime,pnCholQR(2)-rel-runtime,pnCholQR(3)-rel-runtime,pnCholQR(4)-rel-runtime,pnCholQR(5)-rel-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,13.3709119385,17.262151059,2.431788574,5.0251393755,5.796134274,5.8055134525,6.3997060435,2.431788574,5.49838587180565,7.09854106708209,1,2.06643761272151,2.38348610400207,2.38734300940917,2.63168686288103,4.44E-15,4.77E-15,4.44E-15,1.55E-15,9.99E-16,3.44E-15,4.00E-15,8.23E-16,1.60E-16,1.21E-15,1.58E-15,1.92E-15,1.97E-15,2.02E-15,7.04E-16,6.89E-16,2.05E-15,1.26E-15,1.18E-15,1.19E-15,1.22E-15
numpy-list,nan,28.9997534925,76.7980000055,57.4472397565,50.9422914865,48.001332863,45.9534217505,28.9997534925,nan,1,2.64822940737623,1.98095614058779,1.75664567285632,1.65523244449006,1.58461421964792,nan,4.44E-15,4.22E-15,4.55E-15,4.55E-15,4.44E-15,4.44E-15,nan,1.59E-16,1.27E-15,1.13E-15,9.34E-16,7.33E-16,6.25E-16,nan,6.78E-16,9.50E-16,7.41E-16,7.09E-16,6.88E-16,6.89E-16
ngsolve-list,nan,18.837801885,19.2762897935,24.763141207,19.378212459,20.0353771915,19.471637389,18.837801885,nan,1,1.0232770209166,1.31454515543654,1.02868756011445,1.06357298552193,1.03364699914934,nan,7.66E-15,4.89E-15,6.77E-15,6.55E-15,6.44E-15,6.66E-15,nan,1.58E-16,1.27E-15,1.39E-15,1.41E-15,1.42E-15,1.46E-15,nan,1.48E-15,1.35E-15,1.21E-15,1.19E-15,1.16E-15,1.21E-15
fenics-list,nan,9.6811418565,14.312429188,14.9437125655,15.1349312565,15.135271723,15.237299286,9.6811418565,nan,1,1.47838234375117,1.54358987679399,1.56334154388393,1.56337671189458,1.57391550623438,nan,4.66E-15,4.33E-15,4.22E-15,4.11E-15,4.11E-15,3.89E-15,nan,1.58E-16,1.33E-15,1.09E-15,9.19E-16,7.21E-16,6.21E-16,nan,7.03E-16,1.26E-15,6.78E-16,7.02E-16,7.01E-16,6.99E-16


==> data/d0a6fb85-pamm_chol_qr_over_cond.csv <==
ID,CholQR-runtime,CholQR2-runtime,sCholQR-runtime,isCholQR-runtime,rsCholQR-runtime,CholQR-orth-loss,CholQR2-orth-loss,sCholQR-orth-loss,isCholQR-orth-loss,rsCholQR-orth-loss,CholQR-rel-rec-res,CholQR2-rel-rec-res,sCholQR-rel-rec-res,isCholQR-rel-rec-res,rsCholQR-rel-rec-res,CholQR-rel-chol-res,CholQR2-rel-chol-res,sCholQR-rel-chol-res,isCholQR-rel-chol-res,rsCholQR-rel-chol-res
1.0,0.00016037050000000002,0.00020834100000000002,0.0004591625,9.705250000000001e-05,0.00045217850000000003,7.006117406486734e-17,2.3956680427394776e-16,2.372833442663012e-16,3.800601777094613e-16,6.89450984596287e-17,4.370307001067923e-17,8.485657111198877e-17,1.1526817618757542e-16,0.0,0.0,2.2204460492503118e-16,2.3875343043437823e-16,4.521171100090628e-16,7.957920401655296e-16,2.2204460492503118e-16
10.0,0.00015511650000000002,0.000205441,0.0004741855,0.0002372805,0.000457043,2.538724785817763e-15,3.6848289370154205e-16,2.4033173390254143e-16,2.538724785817763e-15,2.635380301656535e-15,1.884074898812897e-16,1.9523154981430053e-16,1.8867021411232202e-16,1.884074898812897e-16,1.7866224313467133e-16,6.404165989050248e-17,1.9416741451722347e-16,1.4109079405203208e-16,6.404165989050248e-17,6.404165989050248e-17
100.0,0.0001564135,0.000210205,0.0004767155,0.00029967300000000003,0.00045538,2.2685145220619065e-13,4.475680996860633e-16,2.5497889671224813e-17,4.475680996860633e-16,2.268695417205307e-13,2.466154118791621e-16,2.760076049879062e-16,3.021672146255529e-16,2.760076049879062e-16,2.395249915727728e-16,4.894813497293076e-17,2.3849864845490516e-16,1.596264775381807e-16,2.3849864845490516e-16,4.894813497293076e-17
1000.0,0.000155071,0.0002089825,0.00046741800000000004,0.00029293000000000006,0.0005894715,9.817872344575552e-12,7.926184623562608e-17,1.259035541357294e-16,7.926184623562608e-17,2.8877294469939846e-16,2.558992482896385e-16,2.7803100495900686e-16,5.479104855095778e-16,2.7803100495900686e-16,2.4410426261965796e-16,2.6293350903088185e-17,6.230992689525831e-16,9.821332790349624e-16,6.230992689525831e-16,6.095292813266385e-16
10000.0,0.00015349300000000002,0.00020812100000000002,0.00047094950000000003,0.00029091100000000003,0.0005856750000000001,1.0554322433658042e-10,2.489384785368188e-16,2.262665121209854e-16,2.489384785368188e-16,2.63468870945397e-16,2.652616828780506e-16,2.749021220583738e-16,5.069250454046206e-16,2.749021220583738e-16,2.7493903734671295e-16,6.170301643747226e-17,3.5250708523196417e-16,5.398897105901391e-16,3.5250708523196417e-16,3.6862086457910988e-16
100000.0,0.00015576750000000002,0.00021133700000000003,0.00046648100000000004,0.000286668,0.0005908090000000001,1.5783128643791346e-08,8.962920732241818e-16,2.3412958384613073e-16,8.962920732241818e-16,3.5418962572077157e-16,4.0353402102804963e-16,3.8069282629111313e-16,5.472541155882386e-16,3.8069282629111313e-16,3.5236102370288265e-16,7.196957664974967e-17,6.095809075044036e-16,3.7350088153574573e-16,6.095809075044036e-16,7.115505882461175e-16
1000000.0,0.00015488600000000002,0.00021047050000000002,0.00047417050000000006,0.00029004,0.0005797135000000001,7.033910140104079e-06,5.310175300290886e-16,2.3485106482840433e-16,5.310175300290886e-16,5.096615323995521e-16,1.8148603280761857e-16,1.7938712835166707e-16,1.3738498463938266e-16,1.7938712835166707e-16,1.7239426583281298e-16,3.6489698329703835e-17,6.752144092315056e-16,4.624104673479205e-16,6.752144092315056e-16,6.620268241938795e-16
10000000.0,0.000153699,0.00021319050000000002,0.000480958,0.000291247,0.0005795685000000001,0.001774059802706595,6.777405824054042e-16,8.938918610133022e-16,6.777405824054042e-16,5.823622089508159e-16,1.1007726917486355e-15,1.1532249297226682e-15,1.2669288136166183e-15,1.1532249297226682e-15,1.0849596740163378e-15,4.4302706945144266e-17,1.0095260034959071e-15,1.4695826058414488e-15,1.0095260034959071e-15,1.0450900220412527e-15
100000000.0,0.000155672,0.000206883,0.000469612,0.0002899045,0.0005806755000000001,0.008717750838110643,4.510106745986714e-16,1.2752925324146886e-16,4.510106745986714e-16,5.673667516653401e-16,5.162041096818962e-16,5.337527906527362e-16,3.0826501373967163e-16,5.337527906527362e-16,5.252697486414615e-16,2.958031649307132e-17,4.580938920615821e-16,2.887177787529418e-16,4.580938920615821e-16,4.632259715346643e-16
1000000000.0,nan,nan,0.00044892300000000005,0.000562787,0.0009721160000000001,nan,nan,2.4364538745158915e-16,2.4364538745158915e-16,7.635684737936868e-17,nan,nan,9.142779989716544e-16,9.142779989716544e-16,1.3389307345641911e-15,nan,nan,8.247937173561592e-16,8.247937173561592e-16,9.577362321788267e-16
10000000000.0,nan,nan,0.00045071650000000005,0.0005465515,0.0009750405000000001,nan,nan,5.717406749830017e-16,5.717406749830017e-16,3.5341402229923773e-16,nan,nan,1.5363472327833311e-15,1.5363472327833311e-15,3.0461821316743633e-15,nan,nan,6.735944576045261e-16,6.735944576045261e-16,2.751321049637134e-15
100000000000.0,nan,nan,0.00045440300000000003,0.0005614345,0.0009570020000000001,nan,nan,3.6646530942785513e-17,3.6646530942785513e-17,2.4240154243304816e-16,nan,nan,2.6655424895027077e-16,2.6655424895027077e-16,3.824248747993335e-16,nan,nan,1.241317535727212e-16,1.241317535727212e-16,1.2465485841055486e-16
1000000000000.0,nan,nan,0.00043691050000000005,0.0005433355,0.0009618410000000001,nan,nan,8.136525927837402e-17,8.136525927837402e-17,1.142311539103496e-16,nan,nan,3.287654186373326e-16,3.287654186373326e-16,2.0920523677075587e-16,nan,nan,1.0305588178799037e-16,1.0305588178799037e-16,1.9452139805942618e-16
10000000000000.0,nan,nan,0.00043764150000000007,0.000538361,0.000957984,nan,nan,6.772727658731265e-16,6.772727658731265e-16,6.725217473767068e-16,nan,nan,2.8857311031834473e-16,2.8857311031834473e-16,2.0248169366491021e-16,nan,nan,1.6211701640189002e-16,1.6211701640189002e-16,3.764535706269576e-16
100000000000000.0,nan,nan,0.00043289300000000006,0.0005356305,0.0009549230000000001,nan,nan,3.4554504431963544e-16,3.4554504431963544e-16,6.742680226065875e-16,nan,nan,2.235918741334052e-16,2.235918741334052e-16,1.9469833404035045e-16,nan,nan,4.721702694965481e-16,4.721702694965481e-16,3.692386480022656e-16
1000000000000000.0,nan,nan,0.00043298300000000007,0.000538616,0.0009549580000000001,nan,nan,2.697815762914234e-16,2.697815762914234e-16,1.090316914836839e-14,nan,nan,1.1825643478560168e-16,1.1825643478560168e-16,2.1459519496392056e-16,nan,nan,2.630876003754563e-16,2.630876003754563e-16,2.120579709485348e-16
1e+16,nan,nan,nan,0.000579348,0.0012541505,nan,nan,nan,4.426152821885518e-17,2.261307991215533e-16,nan,nan,nan,3.0698884202163543e-16,2.7168932039772267e-16,nan,nan,nan,4.830985654178095e-16,1.1395117528092694e-16
1e+17,nan,nan,nan,nan,0.001258463,nan,nan,nan,nan,1.4423907676132359e-16,nan,nan,nan,nan,1.7650040260042146e-16,nan,nan,nan,nan,2.388865703430919e-16
1e+18,nan,nan,0.000429171,0.0005714535,0.001262791,nan,nan,3.9894516688405084e-15,6.915661566137155e-17,2.734627271938537e-16,nan,nan,2.1706881257803716e-16,2.1715100493356298e-16,2.4674593999400003e-16,nan,nan,3.4214604668328404e-16,3.4214606093032296e-16,2.374542301829171e-16
1e+19,nan,nan,nan,nan,0.0012617945,nan,nan,nan,nan,3.473326651275517e-16,nan,nan,nan,nan,1.5311800262390934e-16,nan,nan,nan,nan,2.213158501572313e-16
1e+20,nan,nan,nan,nan,0.001255543,nan,nan,nan,nan,4.592544634803277e-16,nan,nan,nan,nan,2.509743536373742e-16,nan,nan,nan,nan,3.2581137609155414e-16


==> data/d0a6fb85-pamm_main_over_cond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
1.0,13.311335340500001,9.244244659,1.5978447875000001,2.511953868,2.8492239855,3.2087403310000004,3.5290159495,2.9995023955152168e-15,3.0021781086873912e-15,5.55415996139475e-16,5.554840313482905e-16,5.55548381871485e-16,5.558170700487343e-16,5.556973234809799e-16,5.65148577139594e-16,3.7045293973114205e-16,1.4595417684614379e-16,1.5337558574772659e-16,1.5374446506954553e-16,1.5343165164213258e-16,1.541753516297271e-16,3.997036681855638e-15,4.4409301848255025e-15,2.2204460492503136e-16,4.444337194623148e-16,4.471552126009899e-16,4.445645835316133e-16,4.462704438478721e-16
10.0,13.307435302000002,17.2286898095,1.5670255225000003,3.846002371,4.4208638295,4.8235381095,5.299787028000001,4.32996604042772e-15,4.3323036879992704e-15,3.7679395122172787e-14,1.6655615373974237e-15,1.998607438920557e-15,1.6678087555945069e-15,1.665486156803553e-15,7.92379322347732e-16,2.4708653613398565e-16,3.412299298968627e-16,1.5027365290008957e-15,1.4357948472735487e-15,1.3998993966778376e-15,1.346488629371866e-15,1.253080543483294e-15,1.209744174199872e-15,1.0052320707897197e-16,1.7323081019128969e-15,1.6166106313244033e-15,1.5775305646499853e-15,1.5393670702920923e-15
100.0,13.3013186035,17.3232792195,2.5633178065,4.861461191,5.321224387,5.5101869225,5.395266078500001,3.219732666387737e-15,3.554964472852877e-15,3.1087553759100573e-15,1.887508986962556e-15,2.3316204969576744e-15,1.5555524983085433e-15,3.2197343975477773e-15,8.295809422794681e-16,1.8464778995706078e-16,6.061447760960427e-16,1.4054103374870523e-15,1.5240490981211964e-15,1.527709771840099e-15,1.5875769983744505e-15,9.913542300999692e-16,8.85823231316138e-16,1.1730504402924328e-15,1.1031783391543295e-15,1.1952915103095712e-15,1.1665796600209442e-15,1.2390805726626782e-15
1000.0,13.3849430225,17.308148742500002,2.4905218625000005,5.2242591695,5.7097516595,5.7068876875,6.0571564465000005,3.77487723262374e-15,4.108867824855905e-15,5.107106203787147e-15,1.3324381609680155e-15,2.1095511664412788e-15,3.332382913653664e-15,4.107899468163645e-15,8.328844474868613e-16,1.4717494654413096e-16,8.441402604110874e-16,1.9993784365562435e-15,2.0291661037485464e-15,2.171215941970478e-15,2.024812784176042e-15,9.909583632372029e-16,8.742521754152164e-16,1.3829267701164822e-15,1.2249848146089017e-15,1.2669079158943899e-15,1.2793610724929519e-15,1.360753985668911e-15
10000.0,13.322527351000002,17.343989317500004,2.5770024195000003,5.348933189,6.2611008035,6.03464784,7.200542841000001,4.107937100721993e-15,4.219605285803373e-15,4.329937163187607e-15,9.994535067184357e-16,6.664822315136398e-16,3.219744416724467e-15,7.826775498028498e-16,8.104977387235202e-16,1.6424698780884842e-16,1.0726816551087003e-15,1.7259108130418387e-15,1.8133478313299952e-15,1.8401301588174815e-15,1.894572807863014e-15,8.151442483195752e-16,7.714702631300371e-16,2.0976185168507413e-15,1.4502155404206515e-15,1.2745698532488023e-15,1.1716469785132658e-15,1.143332759030149e-15
100000.0,13.321010457500002,17.316082726,2.5160759955,5.27157825,6.184397349,6.213863268000001,6.84745309,4.440974744180726e-15,4.7743612668601185e-15,4.441038366620592e-15,1.554466291005996e-15,9.994610194829016e-16,3.441774740556294e-15,3.996861058853755e-15,8.232840082464901e-16,1.5985726521244268e-16,1.2079281804833047e-15,1.579352488232366e-15,1.9169941868128273e-15,1.974766136977641e-15,2.016756817032386e-15,7.035199657204762e-16,6.893732220746308e-16,2.0544899472222567e-15,1.2620222402676916e-15,1.1775964336294363e-15,1.1930961660843275e-15,1.2188375284632946e-15
1000000.0,13.334643681000001,17.560673741000002,2.5205028060000005,5.281920236,5.417547335,5.9792301575,6.237167379000001,3.5528032884274396e-15,3.555516597211427e-15,3.774892568913251e-15,9.99385536729916e-16,3.8858673658158706e-15,3.21975820716045e-15,4.774033370434001e-15,8.627922418583327e-16,1.2491500543713995e-16,1.390459962395898e-15,1.5354994808024785e-15,1.8265847935670796e-15,1.9639542271495437e-15,2.0252393875849243e-15,6.223230441984086e-16,5.959548089650969e-16,1.8647182830613e-15,9.719118892536158e-16,1.2584639905449497e-15,1.5219116630736894e-15,1.544625416188942e-15
10000000.0,13.375045419500001,17.4712741285,2.6084671005000004,5.39350381,6.374080822000001,6.171067352500001,6.521529800500001,3.330796292043411e-15,2.9984104586297585e-15,5.662205212762085e-15,8.883809222074378e-16,6.665281555012088e-16,4.21894714102663e-15,3.5528038065887964e-15,7.164176216535293e-16,1.3913440573136604e-16,1.2720659447063851e-15,1.275794689012918e-15,1.3567947916665685e-15,1.3601942372247238e-15,1.361856046925038e-15,8.159431528852233e-16,7.022811060926891e-16,1.4025004530463498e-15,1.1098117651650556e-15,1.0542505108603341e-15,1.0863102672229093e-15,1.0906764881772137e-15
100000000.0,13.3492710435,17.316448606500003,2.5014089440000005,5.2566840720000005,6.18979461,6.6218644815,7.3195694165,4.551991185734755e-15,3.1098610688691306e-15,5.7732517016665674e-15,7.795631483637149e-16,1.1104070507751373e-15,1.3324465017186406e-15,9.994736183609032e-16,6.593048787557621e-16,1.4941883201170573e-16,1.7273803163565702e-15,1.8488569547529035e-15,2.02668113056025e-15,2.181124569018399e-15,2.2446887876377142e-15,6.423855332482586e-16,6.18440244549784e-16,1.323394624822738e-15,1.0095584365707203e-15,1.225522631920306e-15,1.4332584876369548e-15,1.509427056629135e-15
1000000000.0,13.320178144,17.452128106000004,3.5942250000000002,5.436867754500001,6.3480552535,6.761360522,7.364642814,4.329953661370889e-15,3.553129471481074e-15,6.106276169585671e-15,4.440977219763876e-15,1.4435233516395086e-15,1.1106273406462257e-15,1.225507645141471e-15,7.809522426509697e-16,1.2646269188924419e-16,9.23296377198605e-16,1.5902588273493967e-15,1.802983447534051e-15,1.889936337121118e-15,2.0702278732811996e-15,8.208745188554254e-16,6.203329742756926e-16,7.669412358127611e-16,1.183778908730828e-15,1.4977612230330326e-15,1.5550610628408799e-15,1.796021228439259e-15
10000000000.0,13.3354370425,17.318628689,3.4730046430000003,5.3478695595,6.256139574500001,6.662703693000001,7.3370023815000005,3.219844205887905e-15,4.108180137952973e-15,4.663045021712714e-15,2.8866922442340373e-15,3.108728966046506e-15,2.886675645271063e-15,3.4418188574463206e-15,8.712884708479462e-16,1.2186232461342796e-16,8.932179038542414e-16,2.2522660746126596e-15,2.257217736857935e-15,2.3868802599649767e-15,2.453155254770659e-15,8.202233816847484e-16,5.234962944094686e-16,1.885711305909567e-15,1.2033599609684781e-15,1.0923176751623584e-15,1.103657764778291e-15,1.1048052528868374e-15
100000000000.0,13.3291881205,17.375236701000002,3.5869718595,6.23965415,7.0285733025,7.278695249,7.450641856000001,3.108750306226584e-15,3.664249063886592e-15,4.996065554765846e-15,1.0002072633276952e-15,9.994511305981697e-16,1.2215085259133373e-15,4.329945838001635e-15,8.338064266428757e-16,1.435996101685973e-16,7.22896237211841e-16,1.5817924944776123e-15,1.7960225566264764e-15,2.059739359952133e-15,2.0881013140410385e-15,6.678137807454536e-16,6.201310194751868e-16,1.170659254502153e-15,1.2074926032666489e-15,9.142305182293865e-16,9.201614218158121e-16,8.932563562694512e-16
1000000000000.0,13.350956336000001,17.4507413345,4.740503921,6.329446068000001,7.1076839095,6.7781396765,7.4193069110000005,4.10791992808027e-15,2.887003485389625e-15,3.8858805333443875e-15,5.605809916707318e-16,2.5536571604306682e-15,4.663011307494747e-15,3.5528206537958305e-15,7.186927257330085e-16,1.2386375847540496e-16,7.304802325230663e-16,1.402875526262719e-15,1.7576241510785217e-15,1.8857027965733726e-15,1.907959349647312e-15,7.13684619060924e-16,5.866428762692581e-16,1.219978734086253e-15,1.1263515313975385e-15,1.0998931778306866e-15,1.1124942715546077e-15,1.13018011935118e-15
10000000000000.0,13.352199242000001,17.4004810935,4.600004903,5.349525181000001,6.991526352000001,7.785160556000001,7.3322822400000005,2.6646786660221144e-15,3.1088600995047797e-15,6.2173138745516195e-15,3.4418054420531784e-15,4.1078844593749405e-15,7.77610650309649e-16,5.21811823209283e-15,8.311706294255165e-16,1.1233976927120085e-16,9.519177938800345e-16,1.4606160540907283e-15,1.3052279990684887e-15,1.5186616351517317e-15,1.4988451756818067e-15,6.8544502132049225e-16,5.729009888199926e-16,1.2418510300432622e-15,1.1911946361134372e-15,1.0685179455613631e-15,1.1047057622843305e-15,1.1347634936586198e-15
100000000000000.0,13.345040805,17.449250784,4.4877918975,6.260975330500001,7.0713465310000005,6.7484715600000005,7.355372641500001,3.885856772138446e-15,3.996980394528286e-15,4.552011003754156e-15,8.885375474876562e-16,2.775653564834369e-15,3.441822274772346e-15,3.885868577612875e-15,8.255057003171254e-16,1.3324612257478222e-16,6.958259140971696e-16,1.6469521214446852e-15,1.7009590745121855e-15,1.8693119412598223e-15,1.8696310697331467e-15,6.4541041838576615e-16,5.391216500435699e-16,9.771630976872473e-16,1.1690943285419486e-15,1.2683425209437912e-15,1.2082461242064588e-15,1.2143397567117374e-15
1000000000000000.0,13.310612472,17.2262871645,5.579158694,6.299485037,7.081450318,7.3333973405,7.335560983000001,4.107915058681324e-15,3.8859252493069436e-15,4.32998068317159e-15,8.884397074679341e-16,3.7748167572311565e-15,2.886654425237602e-15,3.885832779841696e-15,6.086495768609105e-16,2.3181334275111273e-14,6.319194544537202e-16,1.7056994337531501e-15,1.8413894172477422e-15,1.937809943725016e-15,1.922817807909572e-15,7.128329210872763e-16,6.217502422673439e-16,1.1627386221458528e-15,1.1738678105865842e-15,1.0771276343160233e-15,1.080550543204646e-15,1.0718266685973003e-15
1e+16,13.3273812975,15.934911623000001,5.3286856475,6.6948178945,6.9820521335,7.7407731360000005,7.358915999000001,4.713427224251629e-15,3.886179984911065e-15,6.66137894911927e-15,3.9968746155159716e-15,3.552788407199872e-15,3.108734190310709e-15,3.9968959071494415e-15,8.42339381247651e-16,1.1615555637146719e-14,6.04245668362494e-16,1.3144895980373374e-15,1.3701168491359932e-15,1.4344705519396152e-15,1.4695731106621945e-15,5.264713445729111e-16,5.635554626701996e-16,1.5308326850046474e-15,1.00490820152573e-15,1.0294340113242757e-15,9.679179920837476e-16,9.761759491865276e-16
1e+17,13.3780968495,15.2246216005,5.5735914725,6.830543757,7.70793713,7.234023731500001,8.351615478000001,3.788452647162897e-15,2.7758276594692414e-15,4.551989567178006e-15,1.221489235692442e-15,9.994147728586473e-16,4.107894688962257e-15,2.8867096886150805e-15,8.019880245626723e-16,1.3475561488571664e-14,6.097799468190977e-16,2.1659453062553594e-15,2.139668812255373e-15,2.1664544654750172e-15,2.222210178884759e-15,7.036931059783885e-16,6.545010616793064e-16,8.274435844345068e-16,1.9723173440820102e-15,2.040402894097849e-15,2.0282169734557147e-15,2.1599576806894263e-15
1e+18,13.331918629,14.570884091,5.489763696500001,6.764522960000001,7.601542929000001,8.152546732000001,7.6963206365,3.997013540762646e-15,2.9977054819920134e-15,5.4401622048416796e-15,4.447670877187509e-16,7.796288530091772e-16,1.3325098963559508e-15,5.218100417341352e-15,7.726751465258516e-16,1.6704521237988513e-14,5.105839040085632e-16,1.0323477908771777e-15,1.3444197199401522e-15,1.3625244009178226e-15,1.3761742607010331e-15,7.175935522376365e-16,6.725867194099131e-16,6.447368186119479e-16,9.031493403193696e-16,1.1022215506100328e-15,1.1180297553159339e-15,1.136959458331744e-15
1e+19,13.312621569000001,13.809337244000002,5.6109868335,6.8231436045,6.9514885490000005,7.252209843000001,7.402525483000001,4.3301674518589724e-15,4.218927177578828e-15,4.218943312454886e-15,6.671457402639785e-16,3.6638256722305525e-15,3.9968984614513915e-15,4.21892921145831e-15,7.363945477888923e-16,2.795774148590836e-14,5.562785525955529e-16,1.345249701842769e-15,1.4769963554134674e-15,1.4913850391856016e-15,1.5045638722335851e-15,6.199090052638649e-16,4.76716779779824e-16,6.670693274055257e-16,1.2529939146800822e-15,1.3556995919010284e-15,1.453902593238266e-15,1.4083854322836977e-15
1e+20,13.360609121500001,13.12552709,5.508760774000001,6.8311526305,7.6287975105,6.753770447000001,8.1984067665,4.5291795609933266e-15,4.329915775249572e-15,6.772409450697984e-15,1.1106822135422716e-15,1.1104406684047801e-15,5.551167742941302e-15,2.3316998409026904e-15,8.649352777236505e-16,1.1701466740867876e-14,7.702761369296198e-16,1.3564904589864646e-15,1.5908998048686329e-15,1.8009495794468483e-15,1.835390252896084e-15,5.227044312861736e-16,4.889399499495998e-16,1.022438894741084e-15,1.4942421962413237e-15,1.0952014082475876e-15,9.932413629264889e-16,9.228203471755102e-16


==> data/d0a6fb85-pamm_main_over_m.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
10000,0.013748647500000002,0.170285505,0.140369662,0.12163798850000002,0.057028510000000004,0.046114292,0.0520672265,9.516196287631116e-16,7.826477912850508e-16,5.633007128030208e-16,6.808226721802665e-16,5.62634540338818e-16,4.598836875886318e-16,1.0945855972225727e-15,3.7854189533809576e-16,1.519534066572786e-14,7.090525269588557e-16,4.090730330535014e-16,4.059927249317582e-16,4.276698878671674e-16,3.205770008554686e-16,2.275452250276451e-16,1.3011654153731602e-16,7.07169271283976e-16,3.3757998426979485e-16,3.5818281605994706e-16,2.2472147770207714e-16,2.0540768171301455e-16
12690,0.018445222500000004,0.19367257400000001,0.081255314,0.0700982705,0.087469516,0.078530038,0.06452428500000001,9.065635476552068e-16,5.621835768752792e-16,3.4095630263261955e-16,6.738570007082312e-16,5.6116725790463e-16,7.8105442652481235e-16,5.697045853981407e-16,5.961053716386477e-16,1.9651902454650354e-14,5.913405532853356e-16,5.08721286327586e-16,3.9888466813089874e-16,3.6794322575124913e-16,3.381400716121666e-16,3.972227581411474e-16,1.2928371780091703e-16,5.938442033468631e-16,5.034501237756282e-16,3.1650534290862343e-16,2.146193039281132e-16,1.996338877432688e-16
16103,0.023331174000000003,0.21498293750000003,0.156013403,0.100113113,0.10786631,0.078748461,0.084293758,1.1976168514982814e-15,6.706726650363374e-16,4.543442987298345e-16,5.687095257972527e-16,7.824938106884143e-16,6.717033243901717e-16,2.0445405967861816e-15,4.855996409814868e-16,1.0972329315962425e-14,6.432855257594349e-16,4.4150658314240427e-16,4.349019257857334e-16,8.459225441326457e-16,8.105250962485208e-16,1.2155275113601038e-16,1.1944890194236517e-16,8.309487402261019e-16,3.1527005165512054e-16,2.899137552802595e-16,2.4164022370770993e-16,2.163320035428431e-16
20434,0.0325285505,0.23780968950000003,0.18406268650000002,0.148024769,0.2129319,0.09701994050000001,0.100927675,8.214357736271075e-16,6.693092551101833e-16,5.610749410159182e-16,4.540612522557923e-16,1.0008928515312382e-15,5.601881734034349e-16,2.3764184098005878e-15,3.0923936201864643e-16,1.947296282113526e-14,8.842665762093909e-16,5.449352688351673e-16,5.170684491455085e-16,3.8955435651028455e-16,3.557182355924378e-16,2.3745994468752976e-16,1.3551517865048134e-16,6.525511867518515e-16,5.666878976217238e-16,5.080869627016575e-16,1.8760366052905054e-16,1.9580993388722872e-16
25929,0.0551580785,0.280775115,0.21514203750000002,0.22210962,0.249550088,0.127320357,0.1351749325,1.3726359013181545e-15,5.633873489665781e-16,8.911918985634133e-16,8.910812932010235e-16,1.0016759659897347e-15,1.3337513269586923e-15,8.948574247813853e-16,4.0242828065149944e-16,1.593117815590728e-14,7.815108875897742e-16,6.816567890370062e-16,5.708519245999467e-16,4.476788458957816e-16,3.6122879239468877e-16,2.6604363834715104e-16,1.584548998667846e-16,6.363370179318201e-16,7.543112231270161e-16,5.093548203609992e-16,2.7654187163425697e-16,2.281309617164941e-16
32903,0.12869086200000002,0.329436061,0.212702611,0.3172777885,0.259753371,0.15607577900000003,0.16856076400000003,1.1195030362106435e-15,8.954606693582796e-16,6.695178106578171e-16,1.3334965078759314e-15,1.1118585316038232e-15,8.97978338070384e-16,7.974209925480979e-16,3.9637408177522534e-16,2.1051597526626815e-14,8.206648049874974e-16,7.125072497199853e-16,7.946964348873823e-16,6.18784774091473e-16,5.805056719380849e-16,1.9639904279058702e-16,1.6968805188859487e-16,7.706113119970128e-16,5.731584932020031e-16,5.735338148943471e-16,2.59282539135496e-16,2.8121704837464854e-16
41753,0.23204403150000003,0.379949851,0.4124351855,0.3684237265,0.324811631,0.20732848450000002,0.2175098225,1.3992299797700282e-15,1.0001877250333481e-15,7.794713889646268e-16,1.113836658236654e-15,1.3335257208773212e-15,1.0011188963941373e-15,1.015271529141347e-15,2.0727327939676977e-16,1.712301886170849e-14,8.720389583486683e-16,7.327127920468065e-16,7.864733886164382e-16,5.467438650671035e-16,4.811517711640922e-16,1.4845044312684024e-16,1.4060233349546353e-16,1.2927706723632436e-15,5.216358991101392e-16,7.581843868199696e-16,3.8322503091774852e-16,2.311151670685609e-16
52983,0.38512180650000005,0.4599817895,0.683483112,0.41870973600000005,0.542809207,0.28889515,0.299812317,1.089748996696074e-15,9.998608952393555e-16,1.2225886919120942e-15,1.4445173578748518e-15,1.2225051346105351e-15,1.3331812909129638e-15,1.22243290343253e-15,3.911198988309992e-16,2.7081754307795482e-14,9.012909153511645e-16,8.705936512527361e-16,8.876441027227128e-16,7.111981508706977e-16,1.231644887876009e-15,2.422035356554025e-16,1.9486723728862655e-16,8.212618790383168e-16,7.209972420538632e-16,6.871594166866817e-16,4.504625414354659e-16,4.695001564572242e-16
67234,0.580855691,0.5504852195000001,0.5832638595,0.46337476200000005,0.6425858235,0.37462169900000003,0.41027290000000005,1.0120330722109559e-15,8.902638016631486e-16,1.2225883964363963e-15,1.3335879349353966e-15,1.4439461865067589e-15,1.4437830290986732e-15,1.3331781929474145e-15,2.850627377991902e-16,2.4104206476211015e-14,6.708199783456273e-16,6.125452674542035e-16,8.056142704758687e-16,4.690288720960195e-16,6.105320891250745e-16,2.692545547135196e-16,1.6419686387075723e-16,8.610706933537834e-16,7.006061577436193e-16,4.287762918472518e-16,3.1519761437166357e-16,2.9959237358211666e-16
85317,0.8273929435,0.660853046,0.8221930765000001,0.6081055965000001,0.7623503620000001,0.49664077000000006,0.5309937840000001,1.1117948028328677e-15,1.1108423000368953e-15,1.6659092997277969e-15,1.5551460953437145e-15,1.1151090352734615e-15,1.114353215121407e-15,2.3417991221067474e-15,3.2773071931895944e-16,2.5881074293116912e-14,5.935867630543428e-16,5.739444611201093e-16,7.468626592500574e-16,8.126164485710705e-16,8.089158311656533e-16,1.9828262836414625e-16,1.9837306564271498e-16,9.538145965474283e-16,6.49841250015099e-16,4.526593418271604e-16,3.5262436412847594e-16,3.2968597463497076e-16
108264,1.1437582115000002,0.771878025,1.0861103485,0.763148432,0.7876464665,0.6350229965,0.7435449185,1.4830262292518897e-15,1.3336625884300003e-15,1.2222040891209063e-15,1.554911434720954e-15,1.4473655164808153e-15,1.4441590277683213e-15,2.334825160928842e-15,3.4453914231332236e-16,1.8477903281946675e-14,8.364304755131526e-16,9.717033152726863e-16,1.2992190282345936e-15,1.349051650269244e-15,1.3968099610036093e-15,2.6441207372946227e-16,2.4885869138991563e-16,1.0127638969158945e-15,7.0972108900342e-16,7.182721443979844e-16,4.508267313232928e-16,3.9587663770655963e-16
137382,1.5360941075,0.956455237,1.2445171115,1.0013673665,1.1698020205000002,0.8281677385000001,0.9467110395,1.4444343173657955e-15,1.4437878762879408e-15,1.3347518722361865e-15,1.555070767498918e-15,1.6657670235514015e-15,1.887803718902204e-15,1.887763568419676e-15,4.3105521732117546e-16,1.6603627482387626e-14,6.307755795526824e-16,7.166145839721575e-16,6.650935037834892e-16,6.391765387324879e-16,5.758678848007867e-16,3.0676211916815943e-16,2.9927935693116544e-16,8.192944410189908e-16,6.719931526411338e-16,4.815709958902583e-16,6.425237104953492e-16,5.04604573158619e-16
174333,2.0595054765,1.232945848,1.3673236750000002,1.143585303,1.3504450970000001,1.206035961,1.1932141495000002,1.841373801367099e-15,1.7765682103322046e-15,2.442670000466077e-15,2.1098155213697986e-15,2.4427044883092273e-15,1.4436645197561377e-15,1.6656125410375085e-15,4.2072516320341723e-16,1.8100317569573325e-14,9.431331100288366e-16,7.702499123040754e-16,7.364576199447958e-16,9.500053727115657e-16,6.852085917744871e-16,2.8169211647202506e-16,2.512519024072484e-16,7.80143951817372e-16,6.895792940389218e-16,6.500037197679263e-16,5.75612287918221e-16,4.1363587812891473e-16
221222,2.7060716595,1.53174705,1.6606339835000001,1.3380867150000002,1.6598888935000002,1.5219671515000002,1.6960055115000001,1.50434913219265e-15,2.1105194931102663e-15,2.2207644163193208e-15,1.887819204206166e-15,2.2206878199768874e-15,1.9986573930411875e-15,2.220713838715619e-15,5.399890960868652e-16,1.5435490147362956e-14,8.128621927712417e-16,6.199394912458796e-16,8.560380473511355e-16,1.059097815983307e-15,7.045752464699008e-16,3.4909143050989026e-16,2.5400662040738895e-16,4.68270226597167e-16,5.576889574856325e-16,6.594982605645668e-16,5.363397162887538e-16,5.271146757689247e-16
280722,3.5378412815000004,2.002360423,2.0264100705000003,1.6752416330000002,1.856449607,1.850411974,2.0784375445000003,1.8884497229835167e-15,1.6656980717329532e-15,2.9977460986174757e-15,2.776093926780747e-15,2.2206118166638166e-15,1.999357940611977e-15,2.886751844888955e-15,5.637078245870338e-16,2.1782924248805174e-14,7.669369268473947e-16,8.770222868202539e-16,1.0889291698630311e-15,1.1838762207901966e-15,1.140171377925691e-15,3.8266922550542447e-16,4.013426046688011e-16,5.510866089613739e-16,8.84921597271725e-16,1.1814134192620855e-15,1.3143269884954095e-15,1.270031655042351e-15
356225,4.5547839025000005,2.636375462,2.3243735535,2.3007319035,2.7485666120000003,2.4397560470000004,2.788076289,2.2207301368901404e-15,1.777062804027279e-15,2.6647661003210534e-15,2.668040967717017e-15,2.8867430168409074e-15,2.220641243468487e-15,2.3316225971118616e-15,5.714192686393583e-16,1.7294555592027376e-14,8.658463986160189e-16,7.539716740024713e-16,7.167620631754048e-16,8.555375170995671e-16,8.362192180564417e-16,3.1638374849473106e-16,3.394106786652063e-16,6.826709134495374e-16,7.362326779874981e-16,6.242370545891712e-16,6.927435245640402e-16,6.825210291297536e-16
452035,5.845501261500001,3.5623396045,2.6634089165,3.3656038770000003,3.3056451815,3.2782977100000004,3.388950531,2.976474317576467e-15,2.9979339256212992e-15,3.441823966024961e-15,5.578671172565723e-16,2.553632592997623e-15,3.3307750841743176e-15,3.88587132904387e-15,5.130514953892803e-16,1.4459701024132248e-14,5.898851376728629e-16,7.687472042461647e-16,8.493344705317246e-16,8.164769521107619e-16,8.228053117057386e-16,3.6799960101718253e-16,3.59708984364336e-16,4.928283875453108e-16,6.820044260040707e-16,8.247366846957674e-16,6.841825596443287e-16,6.985323670560486e-16
573615,7.539824214500001,4.937921257000001,3.2394932140000003,4.042195905,3.7388720625000005,3.880482488,4.252875982000001,4.621957623858851e-15,2.997794859348892e-15,4.996082260313773e-15,6.667646839625273e-16,2.664685233441867e-15,1.8877507494020338e-15,3.4418061847720856e-15,7.863703260726829e-16,1.3539695163575267e-14,8.903994825456032e-16,1.9065086871191953e-15,2.1238661078257876e-15,2.2476300515422402e-15,2.310309420415681e-15,4.575108390165869e-16,5.16934602685215e-16,2.5186403347205403e-15,1.4546169249995132e-15,1.1735493873898551e-15,8.761422130695587e-16,7.478572902447095e-16
727895,9.5607959665,7.352859768,3.9747980435000003,4.8932818005000005,5.533020657,5.0786301945000005,5.6199523705,5.46632748114661e-15,4.885010112433843e-15,2.5537107468085813e-15,2.220565355338897e-15,9.994766564407438e-16,3.441866707582692e-15,2.775682237916136e-15,1.0151815618091972e-15,1.3244875934673452e-14,7.875006827346467e-16,1.4439514689416607e-15,1.6166806489250864e-15,1.7878042614038517e-15,1.8362349770674164e-15,8.332869277602386e-16,4.36914264093222e-16,1.0074088689036022e-15,9.588517486716626e-16,1.0656478809432574e-15,1.3805472406363601e-15,1.3492136901225975e-15
923671,12.205324076,10.894746684000001,4.835307634,6.055591533,7.004858263500001,6.3908864765,6.620116827,2.783511413257787e-15,3.552751392708122e-15,6.106286776829204e-15,7.773810914200072e-16,9.994651458150944e-16,3.552850948031543e-15,3.1088420129961263e-15,8.989361631206668e-16,1.6516853161641137e-14,6.473754838909305e-16,1.0436915425354111e-15,1.180959268018617e-15,1.2221479410991845e-15,1.2455861151806808e-15,8.321547734368058e-16,6.360440619465083e-16,8.911524301430193e-16,9.665852523082043e-16,1.0988888303385328e-15,1.1993146166765382e-15,1.2443625344454766e-15
1172102,15.609735598,16.667214746,5.9496421175,7.699873949500001,8.394374954500002,9.2013757095,9.1540648615,4.44099321608068e-15,4.218916901467035e-15,6.6614182811092895e-15,5.564074720668313e-16,7.77561043694532e-16,7.777749594706558e-16,1.4456242809347233e-15,7.517352228048395e-16,1.9507922731997052e-14,9.124864342858158e-16,1.6688141986376964e-15,1.6660849138581482e-15,1.7031778002685785e-15,1.7293162901699413e-15,7.008117227042825e-16,6.710529914921704e-16,1.4236721247627165e-15,1.2466516020340534e-15,1.3437009902564186e-15,1.283525781382332e-15,1.3048160905795241e-15
1487352,20.080011928000005,24.296634918000002,7.6006692565,9.278398962,10.355132390000001,11.222246315500001,11.533802609000002,4.1258967252106235e-15,5.107048936660022e-15,6.217450638533684e-15,8.883782685176528e-16,1.0025362606236237e-15,8.88387817749612e-16,6.5503506358879106e-15,9.61807925843673e-16,2.993164410410692e-14,6.123337332737842e-16,2.205111925749542e-15,2.9351611525046298e-15,2.8813916611191433e-15,3.056723285272799e-15,6.624029393943447e-16,5.46074021712737e-16,5.421893268924036e-16,2.0174771854267508e-15,2.997437674778233e-15,3.2490775713905563e-15,3.552766645351011e-15
1887392,26.063572409500004,34.7341159165,9.655050482,11.570830517500001,12.723156533000001,13.1259825995,14.828629615,4.3208980639336936e-15,4.440953750152566e-15,5.773479334968312e-15,1.1104891746731998e-15,1.6654785701294362e-15,4.329926493433024e-15,6.667566246203374e-16,1.1006603032979624e-15,1.582205567146982e-14,6.290018732504367e-16,2.8937232343894937e-15,3.355471464859313e-15,3.980301055662306e-15,4.041010355455322e-15,8.810280048071705e-16,7.283766007674328e-16,2.3972863285986567e-15,1.4975379698310876e-15,1.7079427743889825e-15,1.706601387335694e-15,1.7349654665491632e-15
2395027,33.0756085355,46.1868970415,16.019983226500003,15.035256632000001,16.630505442500002,18.280735954,17.722075799500004,5.250907987089906e-15,6.883448514118164e-15,5.77326180949968e-15,9.994370235588476e-16,1.776489040202217e-15,5.555225724824858e-16,2.331678284820855e-15,1.1890361799647955e-15,1.92577751548838e-14,8.624002493546582e-16,2.177029243090651e-15,2.2277483915872073e-15,2.248466380937907e-15,2.293402350085697e-15,1.1756598691492495e-15,9.148032737955297e-16,1.3117178963701643e-15,1.901470209146208e-15,1.981573759200304e-15,1.9842961555402007e-15,1.964821248751232e-15
3039195,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3856620,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4893901,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6210169,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7880463,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10000000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/d0a6fb85-pamm_main_over_n.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
50,3.4853258985,3.4559546115,2.8236494400000005,3.1947556465,3.603529618,3.6097226815,3.7028446070000003,2.97109705765564e-15,2.775665248362853e-15,2.7756756116914375e-15,9.994321908131523e-16,3.376598907658526e-16,3.552753548906339e-15,2.9976634763202653e-15,8.270127488470022e-16,3.517475335312126e-14,5.171903597425523e-16,9.493968945150988e-16,1.1971741152162062e-15,1.2336576974010566e-15,1.5416798897388893e-15,8.118029307934818e-16,8.919214795444942e-16,1.5153506627591175e-15,1.1090383514334706e-15,1.1735771963458623e-15,1.0698705879488045e-15,9.454115265179506e-16
100,13.389383835,13.0206240445,5.4966550495,6.610756154500001,7.355192033,6.443970606500001,7.898765304,4.5291795609933266e-15,4.329915775249572e-15,6.772409450697984e-15,1.1106822135422716e-15,1.1104406684047801e-15,5.551167742941302e-15,2.3316998409026904e-15,8.649352777236505e-16,1.1701466740867876e-14,7.702761369296198e-16,1.3564904589864646e-15,1.5908998048686329e-15,1.8009495794468483e-15,1.835390252896084e-15,5.227044312861736e-16,4.889399499495998e-16,1.022438894741084e-15,1.4942421962413237e-15,1.0952014082475876e-15,9.932413629264889e-16,9.228203471755102e-16
150,20.707362656500003,28.387608997500003,8.044239096000002,10.187556322,10.822113662,12.398700126000001,11.481422098,7.55899609644555e-15,4.5521247316304574e-15,5.218180605190561e-15,8.884771803303786e-16,1.332503687155034e-15,1.2215809836830086e-15,4.107954198591711e-15,1.857377896295752e-15,2.316776907060015e-14,8.510812281444242e-16,1.9664585755029677e-15,2.1582200969158558e-15,2.236021754229746e-15,2.330632686260912e-15,1.1215117857367596e-15,5.496089056328973e-16,9.620836418643956e-16,1.775909471089431e-15,1.9839025976414503e-15,2.066547390884024e-15,2.2893286689169156e-15
200,21.858928059,49.815558326,11.320786070500002,12.934450220000002,13.4882605645,16.4976741155,17.5807878375,7.259123884708538e-15,4.219147355276821e-15,4.774121467581368e-15,8.886842179273105e-16,2.778248776486347e-15,3.663891989016696e-15,4.8851038510385296e-15,1.9386174535749066e-15,2.709111896571714e-14,7.642547907375114e-16,1.2972016591052802e-15,1.4925856951566203e-15,1.5118709627228556e-15,1.5343255652081428e-15,1.1597873297272805e-15,5.1428926673726425e-16,1.413051229894924e-15,1.168193171933063e-15,1.3831569951990725e-15,1.26809711490819e-15,1.2901056277051172e-15
250,29.922906891000004,76.899549928,nan,nan,nan,nan,nan,5.3373622323180946e-15,4.5520892686180825e-15,nan,nan,nan,nan,nan,2.1702562377160534e-15,2.4397351246309186e-14,nan,nan,nan,nan,nan,1.241456992758738e-15,4.0931050299209636e-16,nan,nan,nan,nan,nan
300,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
350,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
400,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
450,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
500,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/d0a6fb85-pamm_main_over_va_hcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,13.3731102405,13.2627699265,5.4330848635,6.8432190465,7.615278002,6.653924283,8.157613975,4.5291795609933266e-15,4.329915775249572e-15,6.772409450697984e-15,1.1106822135422716e-15,1.1104406684047801e-15,5.551167742941302e-15,2.3316998409026904e-15,8.649352777236505e-16,1.1701466740867876e-14,7.702761369296198e-16,1.3564904589864646e-15,1.5908998048686329e-15,1.8009495794468483e-15,1.835390252896084e-15,5.227044312861736e-16,4.889399499495998e-16,1.022438894741084e-15,1.4942421962413237e-15,1.0952014082475876e-15,9.932413629264889e-16,9.228203471755102e-16
numpy-list,nan,21.40868391,102.8419231755,66.700524845,58.9260864155,56.239857593500005,54.54508822150001,nan,3.10870923036098e-15,3.885836311032416e-15,2.8866847834989185e-15,3.9968386660122016e-15,2.8866800265851046e-15,3.33083257708214e-15,nan,1.1701332093801745e-14,7.338675123312417e-16,5.624417080465752e-16,6.214234611697215e-16,7.362558359373962e-16,7.478663020876475e-16,nan,4.955589265104837e-16,1.0820612919221003e-15,5.718187297897823e-16,6.441445595242971e-16,5.06765071844168e-16,4.950018218629365e-16
ngsolve-list,nan,12.394029716000002,43.675293946500005,32.0213585005,30.0945298675,23.663289362500002,23.729759973,nan,4.33181784721461e-15,5.220319891733918e-15,5.663530689858966e-15,6.107515399760197e-15,3.565058994401684e-15,4.553090426909478e-15,nan,1.1706256543426875e-14,7.021845821012318e-16,1.0974961737018056e-15,1.2250301486584958e-15,1.3525124876623339e-15,1.4746729791851106e-15,nan,1.4563323534035977e-15,1.1823346270632038e-15,1.174532220166595e-15,1.0289951543789628e-15,8.831644233956652e-16,1.0086714975837664e-15
fenics-list,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/d0a6fb85-pamm_main_over_va_lcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,13.3709119385,17.262151059000004,2.431788574,5.0251393755,5.796134274,5.8055134525000005,6.3997060435,4.440974744180726e-15,4.7743612668601185e-15,4.441038366620592e-15,1.554466291005996e-15,9.994610194829016e-16,3.441774740556294e-15,3.996861058853755e-15,8.232840082464901e-16,1.5985726521244268e-16,1.2079281804833047e-15,1.579352488232366e-15,1.9169941868128273e-15,1.974766136977641e-15,2.016756817032386e-15,7.035199657204762e-16,6.893732220746308e-16,2.0544899472222567e-15,1.2620222402676916e-15,1.1775964336294363e-15,1.1930961660843275e-15,1.2188375284632946e-15
numpy-list,nan,28.999753492500002,76.7980000055,57.447239756500004,50.942291486500004,48.001332863,45.953421750500006,nan,4.4414193762530594e-15,4.218903885591475e-15,4.551942759855231e-15,4.551949611276558e-15,4.440943716679206e-15,4.440954702447426e-15,nan,1.5921358925899019e-16,1.2711403982175531e-15,1.1251410113739016e-15,9.338501086474845e-16,7.325551814451272e-16,6.248742698069303e-16,nan,6.781601125330786e-16,9.49677338746303e-16,7.406555268715574e-16,7.08953735673819e-16,6.878219175684146e-16,6.893294333164316e-16
ngsolve-list,nan,18.837801885,19.2762897935,24.763141207000004,19.378212459000004,20.035377191500004,19.471637389,nan,7.66146109786301e-15,4.886870133812525e-15,6.773596020300364e-15,6.551437559627651e-15,6.4403012435714975e-15,6.662444278047712e-15,nan,1.5776022939766112e-16,1.2749366757272268e-15,1.3921754879769393e-15,1.4107010216067713e-15,1.4213322516018331e-15,1.4572398879494164e-15,nan,1.4817242015232009e-15,1.352445961210449e-15,1.210511062150379e-15,1.1866595533829147e-15,1.1626094906396284e-15,1.2144583614139802e-15
fenics-list,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/d0a6fb85522dfd0cf56b73f92fa2885225400218017f299707b8e801d65cdf39.json <==
{
    "SOCKET_INFO": [
        {
            "model name": "AMD Ryzen 7 7730U with Radeon Graphics",
            "physical id": "0",
            "cpu cores": "8",
            "cpu ids": [
                "0",
                "1",
                "2",
                "3",
                "4",
                "5",
                "6",
                "7",
                "8",
                "9",
                "10",
                "11",
                "12",
                "13",
                "14",
                "15"
            ]
        }
    ],
    "OS_INFO": "Ubuntu 24.04.2 LTS",
    "PYTHON_INFO": "Python 3.10.17",
    "PACKAGE_INFO": {
        "numpy": "1.24.4",
        "scipy": "1.10.1",
        "pymor": "2024.2.0",
        "ngsolve": "6.2.2501",
        "fenics-dijitso": null,
        "fenics-dolfin": null,
        "fenics-ffc": null,
        "fenics-fiat": null,
        "fenics-ufl": null
    }
}

==> data/e8fd199a-pamm_main_over_va_hcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,13.340548877,13.237671245000001,5.851605478,6.1672471735,6.732769917500001,6.908458079500001,8.167934354500002,3.714733980418785e-15,3.108805589260974e-15,6.883473500244764e-15,6.664734851997803e-16,8.90856535755775e-16,4.218947928219652e-15,2.331613816829814e-15,8.720715946140127e-16,1.1701516841692083e-14,7.002327324734499e-16,1.3363574525827008e-15,1.6130533182752732e-15,1.803656233713499e-15,1.8507537299767618e-15,5.818662082433742e-16,5.220874210893746e-16,1.6053589835271203e-15,1.334300788945349e-15,1.1272146776976516e-15,1.0124762326040596e-15,9.773779625081388e-16
numpy-list,nan,20.364291087,102.4194000315,67.384100738,59.9622742215,56.778426543500004,54.0827143695,nan,5.773240389577945e-15,3.3307353865043536e-15,3.885848027852812e-15,4.107867261185073e-15,3.441756511990173e-15,2.997694866317826e-15,nan,1.1701111667069981e-14,7.077430908765796e-16,5.593137753145365e-16,5.530366976417492e-16,7.376496321945256e-16,7.665463212822721e-16,nan,5.17005097856539e-16,7.618286095658979e-16,5.151850694373997e-16,5.214292580919031e-16,5.327224083439745e-16,5.220469628036975e-16
ngsolve-list,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
fenics-list,nan,6.5065365975,34.660430847499995,22.550968388500003,21.7613664715,21.957376433500002,20.919198635500003,nan,3.108960482817866e-15,2.997908078467352e-15,3.774960905779424e-15,3.4420313680121425e-15,3.108875030305745e-15,3.5529098235981015e-15,nan,1.1701254006121134e-14,7.223186072699434e-16,4.566912677492782e-16,7.497600278907786e-16,7.144911496283882e-16,7.346899533395658e-16,nan,5.210683868419125e-16,1.0790043570361894e-15,5.206786121190389e-16,5.506588856606371e-16,5.2022622479576575e-16,5.096714584748305e-16


==> data/e8fd199a-pamm_main_over_va_lcond.csv <==
ID,ScipyQR-runtime,MGS2-runtime,rsCholQR-runtime,pnCholQR(2)-runtime,pnCholQR(3)-runtime,pnCholQR(4)-runtime,pnCholQR(5)-runtime,ScipyQR-orth-loss,MGS2-orth-loss,rsCholQR-orth-loss,pnCholQR(2)-orth-loss,pnCholQR(3)-orth-loss,pnCholQR(4)-orth-loss,pnCholQR(5)-orth-loss,ScipyQR-rel-rec-res,MGS2-rel-rec-res,rsCholQR-rel-rec-res,pnCholQR(2)-rel-rec-res,pnCholQR(3)-rel-rec-res,pnCholQR(4)-rel-rec-res,pnCholQR(5)-rel-rec-res,ScipyQR-rel-chol-res,MGS2-rel-chol-res,rsCholQR-rel-chol-res,pnCholQR(2)-rel-chol-res,pnCholQR(3)-rel-chol-res,pnCholQR(4)-rel-chol-res,pnCholQR(5)-rel-chol-res
numpy,13.33972721,17.0663898255,2.7635035745,4.6940680619999995,5.315691145000001,5.973553113,5.9108839170000005,4.21894070831048e-15,4.1083517335619826e-15,6.3283378726259225e-15,1.776561942812247e-15,7.774376964965135e-16,8.88446902821997e-16,4.885058756816811e-15,8.1863772688695e-16,1.593752696682168e-16,1.196807838818517e-15,1.5565135084830064e-15,1.883811895523619e-15,1.935714171457101e-15,1.9579688801065005e-15,7.060736272745833e-16,6.974818719182956e-16,2.0560550426248446e-15,1.2704251863178264e-15,1.1981925198097183e-15,1.1990954762846374e-15,1.2179146264065444e-15
numpy-list,nan,27.643331152000002,77.87837138950002,59.146779693,52.8528316805,49.2068657785,47.2355050585,nan,4.44132361415477e-15,4.996055075642315e-15,4.3322847239252096e-15,4.218885608933078e-15,4.3299145160453844e-15,4.107873337605591e-15,nan,1.5847616600402628e-16,1.2669072299563129e-15,1.12328169677966e-15,9.349459471071296e-16,7.320131389761348e-16,6.236808989982362e-16,nan,6.985929278528677e-16,9.781681193571091e-16,7.270109489036126e-16,7.137844854273327e-16,7.045720833854708e-16,6.953258629091809e-16
ngsolve-list,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
fenics-list,nan,9.6811418565,14.312429188,14.9437125655,15.1349312565,15.135271723,15.237299286,nan,4.663889956941953e-15,4.3300233967114916e-15,4.218997759872771e-15,4.107957421369376e-15,4.1080389109094365e-15,3.885948900470681e-15,nan,1.5759565142007965e-16,1.3286807853311338e-15,1.0885305165323068e-15,9.18750886195512e-16,7.205876162034206e-16,6.213194009936981e-16,nan,7.026438983026744e-16,1.2591664239464186e-15,6.784098373836312e-16,7.017144365711586e-16,7.010505299079189e-16,6.991186108073914e-16


==> data/e8fd199a17becdab04cc25d726ae4a7dc9e6b3850acd30b8ef97e7e95bd515fb.json <==
{
    "SOCKET_INFO": [
        {
            "model name": "AMD Ryzen 7 7730U with Radeon Graphics",
            "physical id": "0",
            "cpu cores": "8",
            "cpu ids": [
                "0",
                "1",
                "2",
                "3",
                "4",
                "5",
                "6",
                "7",
                "8",
                "9",
                "10",
                "11",
                "12",
                "13",
                "14",
                "15"
            ]
        }
    ],
    "OS_INFO": "Ubuntu 24.04.2 LTS",
    "PYTHON_INFO": "Python 3.12.10",
    "PACKAGE_INFO": {
        "numpy": "1.26.4",
        "scipy": "1.15.2",
        "pymor": "2024.2.0",
        "ngsolve": null,
        "fenics-dijitso": "2019.1.0",
        "fenics-dolfin": "2019.1.0",
        "fenics-ffc": "2019.1.0",
        "fenics-fiat": "2019.1.0",
        "fenics-ufl": "2019.1.0"
    }
}
